Rank-one partitioning: formalization, illustrative examples, and a new cluster enhancing strategy

In this paper, we introduce and formalize a rank-one partitioning learning paradigm that unifies partitioning methods that proceed by summarizing a data set using a single vector that is further used to derive the final clustering partition. Using this unification as a starting point, we propose a novel algorithmic solution for the partitioning problem based on rank-one matrix factorization and denoising of piecewise constant signals. Finally, we propose an empirical demonstration of our findings and demonstrate the robustness of the proposed denoising step. We believe that our work provides a new point of view for several unsupervised learning techniques that helps to gain a deeper understanding about the general mechanisms of data partitioning.

==> Potts/contiguous_noise.txt <==
0.000000000000000000e+00 5.843089807075699582e+00
1.000000000000000000e+00 5.885588381483263021e+00
2.000000000000000000e+00 5.315410532839814017e+00
3.000000000000000000e+00 5.855604223079482473e+00
4.000000000000000000e+00 5.125079883135621905e+00
5.000000000000000000e+00 5.203613020546547396e+00
6.000000000000000000e+00 5.601245816914667053e+00
7.000000000000000000e+00 5.341721587537193727e+00
8.000000000000000000e+00 5.478653294803143226e+00
9.000000000000000000e+00 5.641359652816896997e+00
1.000000000000000000e+01 5.652393094949497154e+00
1.100000000000000000e+01 5.423233260955723445e+00
1.200000000000000000e+01 5.608704891301636408e+00
1.300000000000000000e+01 5.715509050377632683e+00
1.400000000000000000e+01 5.700102435720714844e+00
1.500000000000000000e+01 5.229985144317365275e+00
1.600000000000000000e+01 5.809739771455316060e+00
1.700000000000000000e+01 5.638748226436976374e+00
1.800000000000000000e+01 5.337266633290657758e+00
1.900000000000000000e+01 5.612551904680646686e+00
2.000000000000000000e+01 6.116869351220311835e+00
2.100000000000000000e+01 5.273662286861768855e+00
2.200000000000000000e+01 5.948475486840359316e+00
2.300000000000000000e+01 5.823096753798519210e+00
2.400000000000000000e+01 5.199051065989817033e+00
2.500000000000000000e+01 5.152073248899988300e+00
2.600000000000000000e+01 9.115337065761524471e+00
2.700000000000000000e+01 9.272650834156715760e+00
2.800000000000000000e+01 9.691650961142523002e+00
2.900000000000000000e+01 8.996023956678691036e+00
3.000000000000000000e+01 9.400544283087457487e+00
3.100000000000000000e+01 1.002030092588403676e+01
3.200000000000000000e+01 9.486064138345522423e+00
3.300000000000000000e+01 9.166081925445135781e+00
3.400000000000000000e+01 9.060392333992600911e+00
3.500000000000000000e+01 9.290058316928822890e+00
3.600000000000000000e+01 8.905741747435650169e+00
3.700000000000000000e+01 8.937544062376932885e+00
3.800000000000000000e+01 8.714472596201609633e+00
3.900000000000000000e+01 9.071328323408813787e+00
4.000000000000000000e+01 9.079257651863150258e+00
4.100000000000000000e+01 9.673591116978238702e+00
4.200000000000000000e+01 9.203975003487872897e+00
4.300000000000000000e+01 9.308174417771688525e+00
4.400000000000000000e+01 9.320393786071445419e+00
4.500000000000000000e+01 9.415966300008300038e+00
4.600000000000000000e+01 9.725675857764246146e+00
4.700000000000000000e+01 1.001666255350382428e+01
4.800000000000000000e+01 9.412430203694547970e+00
4.900000000000000000e+01 8.999103543349614043e+00
5.000000000000000000e+01 9.261767254563610052e+00
5.100000000000000000e+01 6.280740477953939305e+00
5.200000000000000000e+01 5.682330064881045750e+00
5.300000000000000000e+01 6.552497956129133883e+00
5.400000000000000000e+01 6.454323772601399334e+00
5.500000000000000000e+01 6.524160191208467907e+00
5.600000000000000000e+01 6.092698613771275085e+00
5.700000000000000000e+01 6.510303903857407981e+00
5.800000000000000000e+01 6.572064405151296640e+00
5.900000000000000000e+01 5.933395965526979232e+00
6.000000000000000000e+01 6.073631006031264157e+00
6.100000000000000000e+01 6.825050166726549961e+00
6.200000000000000000e+01 6.032416772086600432e+00
6.300000000000000000e+01 6.464539422385823464e+00
6.400000000000000000e+01 6.520510737204914697e+00
6.500000000000000000e+01 6.456132413387809521e+00
6.600000000000000000e+01 6.699452517461221390e+00
6.700000000000000000e+01 5.884324981680579825e+00
6.800000000000000000e+01 6.432260343671227787e+00
6.900000000000000000e+01 6.153847520918504621e+00
7.000000000000000000e+01 6.797217130272636076e+00
7.100000000000000000e+01 6.577503482466555695e+00
7.200000000000000000e+01 6.605354685911691170e+00
7.300000000000000000e+01 6.315533460135363875e+00
7.400000000000000000e+01 6.519009529071293052e+00
7.500000000000000000e+01 6.777092646441358781e+00
7.600000000000000000e+01 7.794157710933782290e+00
7.700000000000000000e+01 8.572166846990672440e+00
7.800000000000000000e+01 8.703676365276173499e+00
7.900000000000000000e+01 8.238055701368020678e+00
8.000000000000000000e+01 8.696057106096105827e+00
8.100000000000000000e+01 7.620505454944662915e+00
8.200000000000000000e+01 8.094014803926540935e+00
8.300000000000000000e+01 8.189950120747568008e+00
8.400000000000000000e+01 8.136639544242004973e+00
8.500000000000000000e+01 8.263382090462075169e+00
8.600000000000000000e+01 8.197162778436315023e+00
8.700000000000000000e+01 8.114270336427603425e+00
8.800000000000000000e+01 8.857288943858863561e+00
8.900000000000000000e+01 9.069959854344748607e+00
9.000000000000000000e+01 8.206041580409307201e+00
9.100000000000000000e+01 8.302326355812768455e+00
9.200000000000000000e+01 8.133123847813118701e+00
9.300000000000000000e+01 8.993990874318487982e+00
9.400000000000000000e+01 7.943274483500371019e+00
9.500000000000000000e+01 8.419169635670574081e+00
9.600000000000000000e+01 8.279904596142332096e+00
9.700000000000000000e+01 8.536387538521591267e+00
9.800000000000000000e+01 8.013721734214962922e+00
9.900000000000000000e+01 8.499125244336251939e+00


==> Potts/contiguous_orig.txt <==
0.000000000000000000e+00 5.556304880363118315e+00
1.000000000000000000e+00 5.556304880363118315e+00
2.000000000000000000e+00 5.556304880363118315e+00
3.000000000000000000e+00 5.556304880363118315e+00
4.000000000000000000e+00 5.556304880363118315e+00
5.000000000000000000e+00 5.556304880363118315e+00
6.000000000000000000e+00 5.556304880363118315e+00
7.000000000000000000e+00 5.556304880363118315e+00
8.000000000000000000e+00 5.556304880363118315e+00
9.000000000000000000e+00 5.556304880363118315e+00
1.000000000000000000e+01 5.556304880363118315e+00
1.100000000000000000e+01 5.556304880363118315e+00
1.200000000000000000e+01 5.556304880363118315e+00
1.300000000000000000e+01 5.556304880363118315e+00
1.400000000000000000e+01 5.556304880363118315e+00
1.500000000000000000e+01 5.556304880363118315e+00
1.600000000000000000e+01 5.556304880363118315e+00
1.700000000000000000e+01 5.556304880363118315e+00
1.800000000000000000e+01 5.556304880363118315e+00
1.900000000000000000e+01 5.556304880363118315e+00
2.000000000000000000e+01 5.556304880363118315e+00
2.100000000000000000e+01 5.556304880363118315e+00
2.200000000000000000e+01 5.556304880363118315e+00
2.300000000000000000e+01 5.556304880363118315e+00
2.400000000000000000e+01 5.556304880363118315e+00
2.500000000000000000e+01 5.556304880363118315e+00
2.600000000000000000e+01 9.152443731337958965e+00
2.700000000000000000e+01 9.152443731337958965e+00
2.800000000000000000e+01 9.152443731337958965e+00
2.900000000000000000e+01 9.152443731337958965e+00
3.000000000000000000e+01 9.152443731337958965e+00
3.100000000000000000e+01 9.152443731337958965e+00
3.200000000000000000e+01 9.152443731337958965e+00
3.300000000000000000e+01 9.152443731337958965e+00
3.400000000000000000e+01 9.152443731337958965e+00
3.500000000000000000e+01 9.152443731337958965e+00
3.600000000000000000e+01 9.152443731337958965e+00
3.700000000000000000e+01 9.152443731337958965e+00
3.800000000000000000e+01 9.152443731337958965e+00
3.900000000000000000e+01 9.152443731337958965e+00
4.000000000000000000e+01 9.152443731337958965e+00
4.100000000000000000e+01 9.152443731337958965e+00
4.200000000000000000e+01 9.152443731337958965e+00
4.300000000000000000e+01 9.152443731337958965e+00
4.400000000000000000e+01 9.152443731337958965e+00
4.500000000000000000e+01 9.152443731337958965e+00
4.600000000000000000e+01 9.152443731337958965e+00
4.700000000000000000e+01 9.152443731337958965e+00
4.800000000000000000e+01 9.152443731337958965e+00
4.900000000000000000e+01 9.152443731337958965e+00
5.000000000000000000e+01 9.152443731337958965e+00
5.100000000000000000e+01 6.410419407476660503e+00
5.200000000000000000e+01 6.410419407476660503e+00
5.300000000000000000e+01 6.410419407476660503e+00
5.400000000000000000e+01 6.410419407476660503e+00
5.500000000000000000e+01 6.410419407476660503e+00
5.600000000000000000e+01 6.410419407476660503e+00
5.700000000000000000e+01 6.410419407476660503e+00
5.800000000000000000e+01 6.410419407476660503e+00
5.900000000000000000e+01 6.410419407476660503e+00
6.000000000000000000e+01 6.410419407476660503e+00
6.100000000000000000e+01 6.410419407476660503e+00
6.200000000000000000e+01 6.410419407476660503e+00
6.300000000000000000e+01 6.410419407476660503e+00
6.400000000000000000e+01 6.410419407476660503e+00
6.500000000000000000e+01 6.410419407476660503e+00
6.600000000000000000e+01 6.410419407476660503e+00
6.700000000000000000e+01 6.410419407476660503e+00
6.800000000000000000e+01 6.410419407476660503e+00
6.900000000000000000e+01 6.410419407476660503e+00
7.000000000000000000e+01 6.410419407476660503e+00
7.100000000000000000e+01 6.410419407476660503e+00
7.200000000000000000e+01 6.410419407476660503e+00
7.300000000000000000e+01 6.410419407476660503e+00
7.400000000000000000e+01 6.410419407476660503e+00
7.500000000000000000e+01 6.410419407476660503e+00
7.600000000000000000e+01 8.342773076802945553e+00
7.700000000000000000e+01 8.342773076802945553e+00
7.800000000000000000e+01 8.342773076802945553e+00
7.900000000000000000e+01 8.342773076802945553e+00
8.000000000000000000e+01 8.342773076802945553e+00
8.100000000000000000e+01 8.342773076802945553e+00
8.200000000000000000e+01 8.342773076802945553e+00
8.300000000000000000e+01 8.342773076802945553e+00
8.400000000000000000e+01 8.342773076802945553e+00
8.500000000000000000e+01 8.342773076802945553e+00
8.600000000000000000e+01 8.342773076802945553e+00
8.700000000000000000e+01 8.342773076802945553e+00
8.800000000000000000e+01 8.342773076802945553e+00
8.900000000000000000e+01 8.342773076802945553e+00
9.000000000000000000e+01 8.342773076802945553e+00
9.100000000000000000e+01 8.342773076802945553e+00
9.200000000000000000e+01 8.342773076802945553e+00
9.300000000000000000e+01 8.342773076802945553e+00
9.400000000000000000e+01 8.342773076802945553e+00
9.500000000000000000e+01 8.342773076802945553e+00
9.600000000000000000e+01 8.342773076802945553e+00
9.700000000000000000e+01 8.342773076802945553e+00
9.800000000000000000e+01 8.342773076802945553e+00
9.900000000000000000e+01 8.342773076802945553e+00


==> Potts/contiguous_potts.txt <==
0.000000000000000000e+00 5.610628397991141547e+00
1.000000000000000000e+00 5.610628397991141547e+00
2.000000000000000000e+00 5.610628397991141547e+00
3.000000000000000000e+00 5.610628397991141547e+00
4.000000000000000000e+00 5.610628397991141547e+00
5.000000000000000000e+00 5.610628397991141547e+00
6.000000000000000000e+00 5.610628397991141547e+00
7.000000000000000000e+00 5.610628397991141547e+00
8.000000000000000000e+00 5.610628397991141547e+00
9.000000000000000000e+00 5.610628397991141547e+00
1.000000000000000000e+01 5.610628397991141547e+00
1.100000000000000000e+01 5.610628397991141547e+00
1.200000000000000000e+01 5.610628397991141547e+00
1.300000000000000000e+01 5.610628397991141547e+00
1.400000000000000000e+01 5.610628397991141547e+00
1.500000000000000000e+01 5.610628397991141547e+00
1.600000000000000000e+01 5.610628397991141547e+00
1.700000000000000000e+01 5.610628397991141547e+00
1.800000000000000000e+01 5.610628397991141547e+00
1.900000000000000000e+01 5.610628397991141547e+00
2.000000000000000000e+01 5.610628397991141547e+00
2.100000000000000000e+01 5.610628397991141547e+00
2.200000000000000000e+01 5.610628397991141547e+00
2.300000000000000000e+01 5.610628397991141547e+00
2.400000000000000000e+01 5.610628397991141547e+00
2.500000000000000000e+01 5.610628397991141547e+00
2.600000000000000000e+01 9.272650834156715760e+00
2.700000000000000000e+01 9.272650834156715760e+00
2.800000000000000000e+01 9.272650834156715760e+00
2.900000000000000000e+01 9.272650834156715760e+00
3.000000000000000000e+01 9.272650834156715760e+00
3.100000000000000000e+01 9.272650834156715760e+00
3.200000000000000000e+01 9.272650834156715760e+00
3.300000000000000000e+01 9.272650834156715760e+00
3.400000000000000000e+01 9.272650834156715760e+00
3.500000000000000000e+01 9.272650834156715760e+00
3.600000000000000000e+01 9.272650834156715760e+00
3.700000000000000000e+01 9.272650834156715760e+00
3.800000000000000000e+01 9.272650834156715760e+00
3.900000000000000000e+01 9.272650834156715760e+00
4.000000000000000000e+01 9.272650834156715760e+00
4.100000000000000000e+01 9.272650834156715760e+00
4.200000000000000000e+01 9.272650834156715760e+00
4.300000000000000000e+01 9.272650834156715760e+00
4.400000000000000000e+01 9.272650834156715760e+00
4.500000000000000000e+01 9.272650834156715760e+00
4.600000000000000000e+01 9.272650834156715760e+00
4.700000000000000000e+01 9.272650834156715760e+00
4.800000000000000000e+01 9.272650834156715760e+00
4.900000000000000000e+01 9.272650834156715760e+00
5.000000000000000000e+01 9.272650834156715760e+00
5.100000000000000000e+01 6.464539422385823464e+00
5.200000000000000000e+01 6.464539422385823464e+00
5.300000000000000000e+01 6.464539422385823464e+00
5.400000000000000000e+01 6.464539422385823464e+00
5.500000000000000000e+01 6.464539422385823464e+00
5.600000000000000000e+01 6.464539422385823464e+00
5.700000000000000000e+01 6.464539422385823464e+00
5.800000000000000000e+01 6.464539422385823464e+00
5.900000000000000000e+01 6.464539422385823464e+00
6.000000000000000000e+01 6.464539422385823464e+00
6.100000000000000000e+01 6.464539422385823464e+00
6.200000000000000000e+01 6.464539422385823464e+00
6.300000000000000000e+01 6.464539422385823464e+00
6.400000000000000000e+01 6.464539422385823464e+00
6.500000000000000000e+01 6.464539422385823464e+00
6.600000000000000000e+01 6.464539422385823464e+00
6.700000000000000000e+01 6.464539422385823464e+00
6.800000000000000000e+01 6.464539422385823464e+00
6.900000000000000000e+01 6.464539422385823464e+00
7.000000000000000000e+01 6.464539422385823464e+00
7.100000000000000000e+01 6.464539422385823464e+00
7.200000000000000000e+01 6.464539422385823464e+00
7.300000000000000000e+01 6.464539422385823464e+00
7.400000000000000000e+01 6.464539422385823464e+00
7.500000000000000000e+01 6.464539422385823464e+00
7.600000000000000000e+01 8.250718895915047923e+00
7.700000000000000000e+01 8.250718895915047923e+00
7.800000000000000000e+01 8.250718895915047923e+00
7.900000000000000000e+01 8.250718895915047923e+00
8.000000000000000000e+01 8.250718895915047923e+00
8.100000000000000000e+01 8.250718895915047923e+00
8.200000000000000000e+01 8.250718895915047923e+00
8.300000000000000000e+01 8.250718895915047923e+00
8.400000000000000000e+01 8.250718895915047923e+00
8.500000000000000000e+01 8.250718895915047923e+00
8.600000000000000000e+01 8.250718895915047923e+00
8.700000000000000000e+01 8.250718895915047923e+00
8.800000000000000000e+01 8.250718895915047923e+00
8.900000000000000000e+01 8.250718895915047923e+00
9.000000000000000000e+01 8.250718895915047923e+00
9.100000000000000000e+01 8.250718895915047923e+00
9.200000000000000000e+01 8.250718895915047923e+00
9.300000000000000000e+01 8.250718895915047923e+00
9.400000000000000000e+01 8.250718895915047923e+00
9.500000000000000000e+01 8.250718895915047923e+00
9.600000000000000000e+01 8.250718895915047923e+00
9.700000000000000000e+01 8.250718895915047923e+00
9.800000000000000000e+01 8.250718895915047923e+00
9.900000000000000000e+01 8.250718895915047923e+00


==> Potts/sorted_noise.txt <==
0.000000000000000000e+00 5.125079883135621905e+00
1.000000000000000000e+00 5.152073248899988300e+00
2.000000000000000000e+00 5.199051065989817033e+00
3.000000000000000000e+00 5.203613020546547396e+00
4.000000000000000000e+00 5.229985144317365275e+00
5.000000000000000000e+00 5.273662286861768855e+00
6.000000000000000000e+00 5.315410532839814017e+00
7.000000000000000000e+00 5.337266633290657758e+00
8.000000000000000000e+00 5.341721587537193727e+00
9.000000000000000000e+00 5.423233260955723445e+00
1.000000000000000000e+01 5.478653294803143226e+00
1.100000000000000000e+01 5.601245816914667053e+00
1.200000000000000000e+01 5.608704891301636408e+00
1.300000000000000000e+01 5.612551904680646686e+00
1.400000000000000000e+01 5.638748226436976374e+00
1.500000000000000000e+01 5.641359652816896997e+00
1.600000000000000000e+01 5.652393094949497154e+00
1.700000000000000000e+01 5.682330064881045750e+00
1.800000000000000000e+01 5.700102435720714844e+00
1.900000000000000000e+01 5.715509050377632683e+00
2.000000000000000000e+01 5.809739771455316060e+00
2.100000000000000000e+01 5.823096753798519210e+00
2.200000000000000000e+01 5.843089807075699582e+00
2.300000000000000000e+01 5.855604223079482473e+00
2.400000000000000000e+01 5.884324981680579825e+00
2.500000000000000000e+01 5.885588381483263021e+00
2.600000000000000000e+01 5.933395965526979232e+00
2.700000000000000000e+01 5.948475486840359316e+00
2.800000000000000000e+01 6.032416772086600432e+00
2.900000000000000000e+01 6.073631006031264157e+00
3.000000000000000000e+01 6.092698613771275085e+00
3.100000000000000000e+01 6.116869351220311835e+00
3.200000000000000000e+01 6.153847520918504621e+00
3.300000000000000000e+01 6.280740477953939305e+00
3.400000000000000000e+01 6.315533460135363875e+00
3.500000000000000000e+01 6.432260343671227787e+00
3.600000000000000000e+01 6.454323772601399334e+00
3.700000000000000000e+01 6.456132413387809521e+00
3.800000000000000000e+01 6.464539422385823464e+00
3.900000000000000000e+01 6.510303903857407981e+00
4.000000000000000000e+01 6.519009529071293052e+00
4.100000000000000000e+01 6.520510737204914697e+00
4.200000000000000000e+01 6.524160191208467907e+00
4.300000000000000000e+01 6.552497956129133883e+00
4.400000000000000000e+01 6.572064405151296640e+00
4.500000000000000000e+01 6.577503482466555695e+00
4.600000000000000000e+01 6.605354685911691170e+00
4.700000000000000000e+01 6.699452517461221390e+00
4.800000000000000000e+01 6.777092646441358781e+00
4.900000000000000000e+01 6.797217130272636076e+00
5.000000000000000000e+01 6.825050166726549961e+00
5.100000000000000000e+01 7.620505454944662915e+00
5.200000000000000000e+01 7.794157710933782290e+00
5.300000000000000000e+01 7.943274483500371019e+00
5.400000000000000000e+01 8.013721734214962922e+00
5.500000000000000000e+01 8.094014803926540935e+00
5.600000000000000000e+01 8.114270336427603425e+00
5.700000000000000000e+01 8.133123847813118701e+00
5.800000000000000000e+01 8.136639544242004973e+00
5.900000000000000000e+01 8.189950120747568008e+00
6.000000000000000000e+01 8.197162778436315023e+00
6.100000000000000000e+01 8.206041580409307201e+00
6.200000000000000000e+01 8.238055701368020678e+00
6.300000000000000000e+01 8.263382090462075169e+00
6.400000000000000000e+01 8.279904596142332096e+00
6.500000000000000000e+01 8.302326355812768455e+00
6.600000000000000000e+01 8.419169635670574081e+00
6.700000000000000000e+01 8.499125244336251939e+00
6.800000000000000000e+01 8.536387538521591267e+00
6.900000000000000000e+01 8.572166846990672440e+00
7.000000000000000000e+01 8.696057106096105827e+00
7.100000000000000000e+01 8.703676365276173499e+00
7.200000000000000000e+01 8.714472596201609633e+00
7.300000000000000000e+01 8.857288943858863561e+00
7.400000000000000000e+01 8.905741747435650169e+00
7.500000000000000000e+01 8.937544062376932885e+00
7.600000000000000000e+01 8.993990874318487982e+00
7.700000000000000000e+01 8.996023956678691036e+00
7.800000000000000000e+01 8.999103543349614043e+00
7.900000000000000000e+01 9.060392333992600911e+00
8.000000000000000000e+01 9.069959854344748607e+00
8.100000000000000000e+01 9.071328323408813787e+00
8.200000000000000000e+01 9.079257651863150258e+00
8.300000000000000000e+01 9.115337065761524471e+00
8.400000000000000000e+01 9.166081925445135781e+00
8.500000000000000000e+01 9.203975003487872897e+00
8.600000000000000000e+01 9.261767254563610052e+00
8.700000000000000000e+01 9.272650834156715760e+00
8.800000000000000000e+01 9.290058316928822890e+00
8.900000000000000000e+01 9.308174417771688525e+00
9.000000000000000000e+01 9.320393786071445419e+00
9.100000000000000000e+01 9.400544283087457487e+00
9.200000000000000000e+01 9.412430203694547970e+00
9.300000000000000000e+01 9.415966300008300038e+00
9.400000000000000000e+01 9.486064138345522423e+00
9.500000000000000000e+01 9.673591116978238702e+00
9.600000000000000000e+01 9.691650961142523002e+00
9.700000000000000000e+01 9.725675857764246146e+00
9.800000000000000000e+01 1.001666255350382428e+01
9.900000000000000000e+01 1.002030092588403676e+01


==> Potts/sorted_orig.txt <==
0.000000000000000000e+00 5.556304880363118315e+00
1.000000000000000000e+00 5.556304880363118315e+00
2.000000000000000000e+00 5.556304880363118315e+00
3.000000000000000000e+00 5.556304880363118315e+00
4.000000000000000000e+00 5.556304880363118315e+00
5.000000000000000000e+00 5.556304880363118315e+00
6.000000000000000000e+00 5.556304880363118315e+00
7.000000000000000000e+00 5.556304880363118315e+00
8.000000000000000000e+00 5.556304880363118315e+00
9.000000000000000000e+00 5.556304880363118315e+00
1.000000000000000000e+01 5.556304880363118315e+00
1.100000000000000000e+01 5.556304880363118315e+00
1.200000000000000000e+01 5.556304880363118315e+00
1.300000000000000000e+01 5.556304880363118315e+00
1.400000000000000000e+01 5.556304880363118315e+00
1.500000000000000000e+01 5.556304880363118315e+00
1.600000000000000000e+01 5.556304880363118315e+00
1.700000000000000000e+01 6.410419407476660503e+00
1.800000000000000000e+01 5.556304880363118315e+00
1.900000000000000000e+01 5.556304880363118315e+00
2.000000000000000000e+01 5.556304880363118315e+00
2.100000000000000000e+01 5.556304880363118315e+00
2.200000000000000000e+01 5.556304880363118315e+00
2.300000000000000000e+01 5.556304880363118315e+00
2.400000000000000000e+01 6.410419407476660503e+00
2.500000000000000000e+01 5.556304880363118315e+00
2.600000000000000000e+01 6.410419407476660503e+00
2.700000000000000000e+01 5.556304880363118315e+00
2.800000000000000000e+01 6.410419407476660503e+00
2.900000000000000000e+01 6.410419407476660503e+00
3.000000000000000000e+01 6.410419407476660503e+00
3.100000000000000000e+01 5.556304880363118315e+00
3.200000000000000000e+01 6.410419407476660503e+00
3.300000000000000000e+01 6.410419407476660503e+00
3.400000000000000000e+01 6.410419407476660503e+00
3.500000000000000000e+01 6.410419407476660503e+00
3.600000000000000000e+01 6.410419407476660503e+00
3.700000000000000000e+01 6.410419407476660503e+00
3.800000000000000000e+01 6.410419407476660503e+00
3.900000000000000000e+01 6.410419407476660503e+00
4.000000000000000000e+01 6.410419407476660503e+00
4.100000000000000000e+01 6.410419407476660503e+00
4.200000000000000000e+01 6.410419407476660503e+00
4.300000000000000000e+01 6.410419407476660503e+00
4.400000000000000000e+01 6.410419407476660503e+00
4.500000000000000000e+01 6.410419407476660503e+00
4.600000000000000000e+01 6.410419407476660503e+00
4.700000000000000000e+01 6.410419407476660503e+00
4.800000000000000000e+01 6.410419407476660503e+00
4.900000000000000000e+01 6.410419407476660503e+00
5.000000000000000000e+01 6.410419407476660503e+00
5.100000000000000000e+01 8.342773076802945553e+00
5.200000000000000000e+01 8.342773076802945553e+00
5.300000000000000000e+01 8.342773076802945553e+00
5.400000000000000000e+01 8.342773076802945553e+00
5.500000000000000000e+01 8.342773076802945553e+00
5.600000000000000000e+01 8.342773076802945553e+00
5.700000000000000000e+01 8.342773076802945553e+00
5.800000000000000000e+01 8.342773076802945553e+00
5.900000000000000000e+01 8.342773076802945553e+00
6.000000000000000000e+01 8.342773076802945553e+00
6.100000000000000000e+01 8.342773076802945553e+00
6.200000000000000000e+01 8.342773076802945553e+00
6.300000000000000000e+01 8.342773076802945553e+00
6.400000000000000000e+01 8.342773076802945553e+00
6.500000000000000000e+01 8.342773076802945553e+00
6.600000000000000000e+01 8.342773076802945553e+00
6.700000000000000000e+01 8.342773076802945553e+00
6.800000000000000000e+01 8.342773076802945553e+00
6.900000000000000000e+01 8.342773076802945553e+00
7.000000000000000000e+01 8.342773076802945553e+00
7.100000000000000000e+01 8.342773076802945553e+00
7.200000000000000000e+01 9.152443731337958965e+00
7.300000000000000000e+01 8.342773076802945553e+00
7.400000000000000000e+01 9.152443731337958965e+00
7.500000000000000000e+01 9.152443731337958965e+00
7.600000000000000000e+01 8.342773076802945553e+00
7.700000000000000000e+01 9.152443731337958965e+00
7.800000000000000000e+01 9.152443731337958965e+00
7.900000000000000000e+01 9.152443731337958965e+00
8.000000000000000000e+01 8.342773076802945553e+00
8.100000000000000000e+01 9.152443731337958965e+00
8.200000000000000000e+01 9.152443731337958965e+00
8.300000000000000000e+01 9.152443731337958965e+00
8.400000000000000000e+01 9.152443731337958965e+00
8.500000000000000000e+01 9.152443731337958965e+00
8.600000000000000000e+01 9.152443731337958965e+00
8.700000000000000000e+01 9.152443731337958965e+00
8.800000000000000000e+01 9.152443731337958965e+00
8.900000000000000000e+01 9.152443731337958965e+00
9.000000000000000000e+01 9.152443731337958965e+00
9.100000000000000000e+01 9.152443731337958965e+00
9.200000000000000000e+01 9.152443731337958965e+00
9.300000000000000000e+01 9.152443731337958965e+00
9.400000000000000000e+01 9.152443731337958965e+00
9.500000000000000000e+01 9.152443731337958965e+00
9.600000000000000000e+01 9.152443731337958965e+00
9.700000000000000000e+01 9.152443731337958965e+00
9.800000000000000000e+01 9.152443731337958965e+00
9.900000000000000000e+01 9.152443731337958965e+00


==> Potts/sorted_potts.txt <==
0.000000000000000000e+00 5.640053939626936241e+00
1.000000000000000000e+00 5.640053939626936241e+00
2.000000000000000000e+00 5.640053939626936241e+00
3.000000000000000000e+00 5.640053939626936241e+00
4.000000000000000000e+00 5.640053939626936241e+00
5.000000000000000000e+00 5.640053939626936241e+00
6.000000000000000000e+00 5.640053939626936241e+00
7.000000000000000000e+00 5.640053939626936241e+00
8.000000000000000000e+00 5.640053939626936241e+00
9.000000000000000000e+00 5.640053939626936241e+00
1.000000000000000000e+01 5.640053939626936241e+00
1.100000000000000000e+01 5.640053939626936241e+00
1.200000000000000000e+01 5.640053939626936241e+00
1.300000000000000000e+01 5.640053939626936241e+00
1.400000000000000000e+01 5.640053939626936241e+00
1.500000000000000000e+01 5.640053939626936241e+00
1.600000000000000000e+01 5.640053939626936241e+00
1.700000000000000000e+01 5.640053939626936241e+00
1.800000000000000000e+01 5.640053939626936241e+00
1.900000000000000000e+01 5.640053939626936241e+00
2.000000000000000000e+01 5.640053939626936241e+00
2.100000000000000000e+01 5.640053939626936241e+00
2.200000000000000000e+01 5.640053939626936241e+00
2.300000000000000000e+01 5.640053939626936241e+00
2.400000000000000000e+01 5.640053939626936241e+00
2.500000000000000000e+01 5.640053939626936241e+00
2.600000000000000000e+01 5.640053939626936241e+00
2.700000000000000000e+01 5.640053939626936241e+00
2.800000000000000000e+01 5.640053939626936241e+00
2.900000000000000000e+01 5.640053939626936241e+00
3.000000000000000000e+01 6.519009529071293052e+00
3.100000000000000000e+01 6.519009529071293052e+00
3.200000000000000000e+01 6.519009529071293052e+00
3.300000000000000000e+01 6.519009529071293052e+00
3.400000000000000000e+01 6.519009529071293052e+00
3.500000000000000000e+01 6.519009529071293052e+00
3.600000000000000000e+01 6.519009529071293052e+00
3.700000000000000000e+01 6.519009529071293052e+00
3.800000000000000000e+01 6.519009529071293052e+00
3.900000000000000000e+01 6.519009529071293052e+00
4.000000000000000000e+01 6.519009529071293052e+00
4.100000000000000000e+01 6.519009529071293052e+00
4.200000000000000000e+01 6.519009529071293052e+00
4.300000000000000000e+01 6.519009529071293052e+00
4.400000000000000000e+01 6.519009529071293052e+00
4.500000000000000000e+01 6.519009529071293052e+00
4.600000000000000000e+01 6.519009529071293052e+00
4.700000000000000000e+01 6.519009529071293052e+00
4.800000000000000000e+01 6.519009529071293052e+00
4.900000000000000000e+01 6.519009529071293052e+00
5.000000000000000000e+01 6.519009529071293052e+00
5.100000000000000000e+01 8.222048640888663940e+00
5.200000000000000000e+01 8.222048640888663940e+00
5.300000000000000000e+01 8.222048640888663940e+00
5.400000000000000000e+01 8.222048640888663940e+00
5.500000000000000000e+01 8.222048640888663940e+00
5.600000000000000000e+01 8.222048640888663940e+00
5.700000000000000000e+01 8.222048640888663940e+00
5.800000000000000000e+01 8.222048640888663940e+00
5.900000000000000000e+01 8.222048640888663940e+00
6.000000000000000000e+01 8.222048640888663940e+00
6.100000000000000000e+01 8.222048640888663940e+00
6.200000000000000000e+01 8.222048640888663940e+00
6.300000000000000000e+01 8.222048640888663940e+00
6.400000000000000000e+01 8.222048640888663940e+00
6.500000000000000000e+01 8.222048640888663940e+00
6.600000000000000000e+01 8.222048640888663940e+00
6.700000000000000000e+01 8.222048640888663940e+00
6.800000000000000000e+01 8.222048640888663940e+00
6.900000000000000000e+01 8.222048640888663940e+00
7.000000000000000000e+01 8.222048640888663940e+00
7.100000000000000000e+01 8.222048640888663940e+00
7.200000000000000000e+01 8.222048640888663940e+00
7.300000000000000000e+01 9.261767254563610052e+00
7.400000000000000000e+01 9.261767254563610052e+00
7.500000000000000000e+01 9.261767254563610052e+00
7.600000000000000000e+01 9.261767254563610052e+00
7.700000000000000000e+01 9.261767254563610052e+00
7.800000000000000000e+01 9.261767254563610052e+00
7.900000000000000000e+01 9.261767254563610052e+00
8.000000000000000000e+01 9.261767254563610052e+00
8.100000000000000000e+01 9.261767254563610052e+00
8.200000000000000000e+01 9.261767254563610052e+00
8.300000000000000000e+01 9.261767254563610052e+00
8.400000000000000000e+01 9.261767254563610052e+00
8.500000000000000000e+01 9.261767254563610052e+00
8.600000000000000000e+01 9.261767254563610052e+00
8.700000000000000000e+01 9.261767254563610052e+00
8.800000000000000000e+01 9.261767254563610052e+00
8.900000000000000000e+01 9.261767254563610052e+00
9.000000000000000000e+01 9.261767254563610052e+00
9.100000000000000000e+01 9.261767254563610052e+00
9.200000000000000000e+01 9.261767254563610052e+00
9.300000000000000000e+01 9.261767254563610052e+00
9.400000000000000000e+01 9.261767254563610052e+00
9.500000000000000000e+01 9.261767254563610052e+00
9.600000000000000000e+01 9.261767254563610052e+00
9.700000000000000000e+01 9.261767254563610052e+00
9.800000000000000000e+01 9.261767254563610052e+00
9.900000000000000000e+01 9.261767254563610052e+00


==> Potts/unsorted_noise.txt <==
0.000000000000000000e+00 9.166081925445135781e+00
1.000000000000000000e+00 5.809739771455316060e+00
2.000000000000000000e+00 5.933395965526979232e+00
3.000000000000000000e+00 8.094014803926540935e+00
4.000000000000000000e+00 9.261767254563610052e+00
5.000000000000000000e+00 6.520510737204914697e+00
6.000000000000000000e+00 5.641359652816896997e+00
7.000000000000000000e+00 6.825050166726549961e+00
8.000000000000000000e+00 5.638748226436976374e+00
9.000000000000000000e+00 8.857288943858863561e+00
1.000000000000000000e+01 6.315533460135363875e+00
1.100000000000000000e+01 9.290058316928822890e+00
1.200000000000000000e+01 8.937544062376932885e+00
1.300000000000000000e+01 8.905741747435650169e+00
1.400000000000000000e+01 8.133123847813118701e+00
1.500000000000000000e+01 1.001666255350382428e+01
1.600000000000000000e+01 5.229985144317365275e+00
1.700000000000000000e+01 8.993990874318487982e+00
1.800000000000000000e+01 9.691650961142523002e+00
1.900000000000000000e+01 8.714472596201609633e+00
2.000000000000000000e+01 6.432260343671227787e+00
2.100000000000000000e+01 5.608704891301636408e+00
2.200000000000000000e+01 5.341721587537193727e+00
2.300000000000000000e+01 5.700102435720714844e+00
2.400000000000000000e+01 6.572064405151296640e+00
2.500000000000000000e+01 5.125079883135621905e+00
2.600000000000000000e+01 6.524160191208467907e+00
2.700000000000000000e+01 5.843089807075699582e+00
2.800000000000000000e+01 8.279904596142332096e+00
2.900000000000000000e+01 9.673591116978238702e+00
3.000000000000000000e+01 8.996023956678691036e+00
3.100000000000000000e+01 8.238055701368020678e+00
3.200000000000000000e+01 9.203975003487872897e+00
3.300000000000000000e+01 5.423233260955723445e+00
3.400000000000000000e+01 6.464539422385823464e+00
3.500000000000000000e+01 6.777092646441358781e+00
3.600000000000000000e+01 9.071328323408813787e+00
3.700000000000000000e+01 9.320393786071445419e+00
3.800000000000000000e+01 8.136639544242004973e+00
3.900000000000000000e+01 9.415966300008300038e+00
4.000000000000000000e+01 6.510303903857407981e+00
4.100000000000000000e+01 8.703676365276173499e+00
4.200000000000000000e+01 8.114270336427603425e+00
4.300000000000000000e+01 8.999103543349614043e+00
4.400000000000000000e+01 8.013721734214962922e+00
4.500000000000000000e+01 9.308174417771688525e+00
4.600000000000000000e+01 1.002030092588403676e+01
4.700000000000000000e+01 6.519009529071293052e+00
4.800000000000000000e+01 8.696057106096105827e+00
4.900000000000000000e+01 9.400544283087457487e+00
5.000000000000000000e+01 9.486064138345522423e+00
5.100000000000000000e+01 8.536387538521591267e+00
5.200000000000000000e+01 7.943274483500371019e+00
5.300000000000000000e+01 5.884324981680579825e+00
5.400000000000000000e+01 8.419169635670574081e+00
5.500000000000000000e+01 9.079257651863150258e+00
5.600000000000000000e+01 5.855604223079482473e+00
5.700000000000000000e+01 9.069959854344748607e+00
5.800000000000000000e+01 6.456132413387809521e+00
5.900000000000000000e+01 9.272650834156715760e+00
6.000000000000000000e+01 8.189950120747568008e+00
6.100000000000000000e+01 6.699452517461221390e+00
6.200000000000000000e+01 5.682330064881045750e+00
6.300000000000000000e+01 9.725675857764246146e+00
6.400000000000000000e+01 5.948475486840359316e+00
6.500000000000000000e+01 8.263382090462075169e+00
6.600000000000000000e+01 8.572166846990672440e+00
6.700000000000000000e+01 8.197162778436315023e+00
6.800000000000000000e+01 5.315410532839814017e+00
6.900000000000000000e+01 5.612551904680646686e+00
7.000000000000000000e+01 6.073631006031264157e+00
7.100000000000000000e+01 9.115337065761524471e+00
7.200000000000000000e+01 8.499125244336251939e+00
7.300000000000000000e+01 5.601245816914667053e+00
7.400000000000000000e+01 6.552497956129133883e+00
7.500000000000000000e+01 7.794157710933782290e+00
7.600000000000000000e+01 5.273662286861768855e+00
7.700000000000000000e+01 6.605354685911691170e+00
7.800000000000000000e+01 7.620505454944662915e+00
7.900000000000000000e+01 5.823096753798519210e+00
8.000000000000000000e+01 5.152073248899988300e+00
8.100000000000000000e+01 6.454323772601399334e+00
8.200000000000000000e+01 5.652393094949497154e+00
8.300000000000000000e+01 8.206041580409307201e+00
8.400000000000000000e+01 5.478653294803143226e+00
8.500000000000000000e+01 5.203613020546547396e+00
8.600000000000000000e+01 6.092698613771275085e+00
8.700000000000000000e+01 6.116869351220311835e+00
8.800000000000000000e+01 6.577503482466555695e+00
8.900000000000000000e+01 9.412430203694547970e+00
9.000000000000000000e+01 6.032416772086600432e+00
9.100000000000000000e+01 6.797217130272636076e+00
9.200000000000000000e+01 9.060392333992600911e+00
9.300000000000000000e+01 5.885588381483263021e+00
9.400000000000000000e+01 5.337266633290657758e+00
9.500000000000000000e+01 8.302326355812768455e+00
9.600000000000000000e+01 5.199051065989817033e+00
9.700000000000000000e+01 5.715509050377632683e+00
9.800000000000000000e+01 6.280740477953939305e+00
9.900000000000000000e+01 6.153847520918504621e+00


==> Potts/unsorted_orig.txt <==
0.000000000000000000e+00 9.152443731337958965e+00
1.000000000000000000e+00 5.556304880363118315e+00
2.000000000000000000e+00 6.410419407476660503e+00
3.000000000000000000e+00 8.342773076802945553e+00
4.000000000000000000e+00 9.152443731337958965e+00
5.000000000000000000e+00 6.410419407476660503e+00
6.000000000000000000e+00 5.556304880363118315e+00
7.000000000000000000e+00 6.410419407476660503e+00
8.000000000000000000e+00 5.556304880363118315e+00
9.000000000000000000e+00 8.342773076802945553e+00
1.000000000000000000e+01 6.410419407476660503e+00
1.100000000000000000e+01 9.152443731337958965e+00
1.200000000000000000e+01 9.152443731337958965e+00
1.300000000000000000e+01 9.152443731337958965e+00
1.400000000000000000e+01 8.342773076802945553e+00
1.500000000000000000e+01 9.152443731337958965e+00
1.600000000000000000e+01 5.556304880363118315e+00
1.700000000000000000e+01 8.342773076802945553e+00
1.800000000000000000e+01 9.152443731337958965e+00
1.900000000000000000e+01 9.152443731337958965e+00
2.000000000000000000e+01 6.410419407476660503e+00
2.100000000000000000e+01 5.556304880363118315e+00
2.200000000000000000e+01 5.556304880363118315e+00
2.300000000000000000e+01 5.556304880363118315e+00
2.400000000000000000e+01 6.410419407476660503e+00
2.500000000000000000e+01 5.556304880363118315e+00
2.600000000000000000e+01 6.410419407476660503e+00
2.700000000000000000e+01 5.556304880363118315e+00
2.800000000000000000e+01 8.342773076802945553e+00
2.900000000000000000e+01 9.152443731337958965e+00
3.000000000000000000e+01 9.152443731337958965e+00
3.100000000000000000e+01 8.342773076802945553e+00
3.200000000000000000e+01 9.152443731337958965e+00
3.300000000000000000e+01 5.556304880363118315e+00
3.400000000000000000e+01 6.410419407476660503e+00
3.500000000000000000e+01 6.410419407476660503e+00
3.600000000000000000e+01 9.152443731337958965e+00
3.700000000000000000e+01 9.152443731337958965e+00
3.800000000000000000e+01 8.342773076802945553e+00
3.900000000000000000e+01 9.152443731337958965e+00
4.000000000000000000e+01 6.410419407476660503e+00
4.100000000000000000e+01 8.342773076802945553e+00
4.200000000000000000e+01 8.342773076802945553e+00
4.300000000000000000e+01 9.152443731337958965e+00
4.400000000000000000e+01 8.342773076802945553e+00
4.500000000000000000e+01 9.152443731337958965e+00
4.600000000000000000e+01 9.152443731337958965e+00
4.700000000000000000e+01 6.410419407476660503e+00
4.800000000000000000e+01 8.342773076802945553e+00
4.900000000000000000e+01 9.152443731337958965e+00
5.000000000000000000e+01 9.152443731337958965e+00
5.100000000000000000e+01 8.342773076802945553e+00
5.200000000000000000e+01 8.342773076802945553e+00
5.300000000000000000e+01 6.410419407476660503e+00
5.400000000000000000e+01 8.342773076802945553e+00
5.500000000000000000e+01 9.152443731337958965e+00
5.600000000000000000e+01 5.556304880363118315e+00
5.700000000000000000e+01 8.342773076802945553e+00
5.800000000000000000e+01 6.410419407476660503e+00
5.900000000000000000e+01 9.152443731337958965e+00
6.000000000000000000e+01 8.342773076802945553e+00
6.100000000000000000e+01 6.410419407476660503e+00
6.200000000000000000e+01 6.410419407476660503e+00
6.300000000000000000e+01 9.152443731337958965e+00
6.400000000000000000e+01 5.556304880363118315e+00
6.500000000000000000e+01 8.342773076802945553e+00
6.600000000000000000e+01 8.342773076802945553e+00
6.700000000000000000e+01 8.342773076802945553e+00
6.800000000000000000e+01 5.556304880363118315e+00
6.900000000000000000e+01 5.556304880363118315e+00
7.000000000000000000e+01 6.410419407476660503e+00
7.100000000000000000e+01 9.152443731337958965e+00
7.200000000000000000e+01 8.342773076802945553e+00
7.300000000000000000e+01 5.556304880363118315e+00
7.400000000000000000e+01 6.410419407476660503e+00
7.500000000000000000e+01 8.342773076802945553e+00
7.600000000000000000e+01 5.556304880363118315e+00
7.700000000000000000e+01 6.410419407476660503e+00
7.800000000000000000e+01 8.342773076802945553e+00
7.900000000000000000e+01 5.556304880363118315e+00
8.000000000000000000e+01 5.556304880363118315e+00
8.100000000000000000e+01 6.410419407476660503e+00
8.200000000000000000e+01 5.556304880363118315e+00
8.300000000000000000e+01 8.342773076802945553e+00
8.400000000000000000e+01 5.556304880363118315e+00
8.500000000000000000e+01 5.556304880363118315e+00
8.600000000000000000e+01 6.410419407476660503e+00
8.700000000000000000e+01 5.556304880363118315e+00
8.800000000000000000e+01 6.410419407476660503e+00
8.900000000000000000e+01 9.152443731337958965e+00
9.000000000000000000e+01 6.410419407476660503e+00
9.100000000000000000e+01 6.410419407476660503e+00
9.200000000000000000e+01 9.152443731337958965e+00
9.300000000000000000e+01 5.556304880363118315e+00
9.400000000000000000e+01 5.556304880363118315e+00
9.500000000000000000e+01 8.342773076802945553e+00
9.600000000000000000e+01 5.556304880363118315e+00
9.700000000000000000e+01 5.556304880363118315e+00
9.800000000000000000e+01 6.410419407476660503e+00
9.900000000000000000e+01 6.410419407476660503e+00


==> Potts/unsorted_potts.txt <==
0.000000000000000000e+00 9.261767254563610052e+00
1.000000000000000000e+00 5.640053939626936241e+00
2.000000000000000000e+00 5.640053939626936241e+00
3.000000000000000000e+00 8.222048640888663940e+00
4.000000000000000000e+00 9.261767254563610052e+00
5.000000000000000000e+00 6.519009529071293052e+00
6.000000000000000000e+00 5.640053939626936241e+00
7.000000000000000000e+00 6.519009529071293052e+00
8.000000000000000000e+00 5.640053939626936241e+00
9.000000000000000000e+00 9.261767254563610052e+00
1.000000000000000000e+01 6.519009529071293052e+00
1.100000000000000000e+01 9.261767254563610052e+00
1.200000000000000000e+01 9.261767254563610052e+00
1.300000000000000000e+01 9.261767254563610052e+00
1.400000000000000000e+01 8.222048640888663940e+00
1.500000000000000000e+01 9.261767254563610052e+00
1.600000000000000000e+01 5.640053939626936241e+00
1.700000000000000000e+01 9.261767254563610052e+00
1.800000000000000000e+01 9.261767254563610052e+00
1.900000000000000000e+01 8.222048640888663940e+00
2.000000000000000000e+01 6.519009529071293052e+00
2.100000000000000000e+01 5.640053939626936241e+00
2.200000000000000000e+01 5.640053939626936241e+00
2.300000000000000000e+01 5.640053939626936241e+00
2.400000000000000000e+01 6.519009529071293052e+00
2.500000000000000000e+01 5.640053939626936241e+00
2.600000000000000000e+01 6.519009529071293052e+00
2.700000000000000000e+01 5.640053939626936241e+00
2.800000000000000000e+01 8.222048640888663940e+00
2.900000000000000000e+01 9.261767254563610052e+00
3.000000000000000000e+01 9.261767254563610052e+00
3.100000000000000000e+01 8.222048640888663940e+00
3.200000000000000000e+01 9.261767254563610052e+00
3.300000000000000000e+01 5.640053939626936241e+00
3.400000000000000000e+01 6.519009529071293052e+00
3.500000000000000000e+01 6.519009529071293052e+00
3.600000000000000000e+01 9.261767254563610052e+00
3.700000000000000000e+01 9.261767254563610052e+00
3.800000000000000000e+01 8.222048640888663940e+00
3.900000000000000000e+01 9.261767254563610052e+00
4.000000000000000000e+01 6.519009529071293052e+00
4.100000000000000000e+01 8.222048640888663940e+00
4.200000000000000000e+01 8.222048640888663940e+00
4.300000000000000000e+01 9.261767254563610052e+00
4.400000000000000000e+01 8.222048640888663940e+00
4.500000000000000000e+01 9.261767254563610052e+00
4.600000000000000000e+01 9.261767254563610052e+00
4.700000000000000000e+01 6.519009529071293052e+00
4.800000000000000000e+01 8.222048640888663940e+00
4.900000000000000000e+01 9.261767254563610052e+00
5.000000000000000000e+01 9.261767254563610052e+00
5.100000000000000000e+01 8.222048640888663940e+00
5.200000000000000000e+01 8.222048640888663940e+00
5.300000000000000000e+01 5.640053939626936241e+00
5.400000000000000000e+01 8.222048640888663940e+00
5.500000000000000000e+01 9.261767254563610052e+00
5.600000000000000000e+01 5.640053939626936241e+00
5.700000000000000000e+01 9.261767254563610052e+00
5.800000000000000000e+01 6.519009529071293052e+00
5.900000000000000000e+01 9.261767254563610052e+00
6.000000000000000000e+01 8.222048640888663940e+00
6.100000000000000000e+01 6.519009529071293052e+00
6.200000000000000000e+01 5.640053939626936241e+00
6.300000000000000000e+01 9.261767254563610052e+00
6.400000000000000000e+01 5.640053939626936241e+00
6.500000000000000000e+01 8.222048640888663940e+00
6.600000000000000000e+01 8.222048640888663940e+00
6.700000000000000000e+01 8.222048640888663940e+00
6.800000000000000000e+01 5.640053939626936241e+00
6.900000000000000000e+01 5.640053939626936241e+00
7.000000000000000000e+01 5.640053939626936241e+00
7.100000000000000000e+01 9.261767254563610052e+00
7.200000000000000000e+01 8.222048640888663940e+00
7.300000000000000000e+01 5.640053939626936241e+00
7.400000000000000000e+01 6.519009529071293052e+00
7.500000000000000000e+01 8.222048640888663940e+00
7.600000000000000000e+01 5.640053939626936241e+00
7.700000000000000000e+01 6.519009529071293052e+00
7.800000000000000000e+01 8.222048640888663940e+00
7.900000000000000000e+01 5.640053939626936241e+00
8.000000000000000000e+01 5.640053939626936241e+00
8.100000000000000000e+01 6.519009529071293052e+00
8.200000000000000000e+01 5.640053939626936241e+00
8.300000000000000000e+01 8.222048640888663940e+00
8.400000000000000000e+01 5.640053939626936241e+00
8.500000000000000000e+01 5.640053939626936241e+00
8.600000000000000000e+01 6.519009529071293052e+00
8.700000000000000000e+01 6.519009529071293052e+00
8.800000000000000000e+01 6.519009529071293052e+00
8.900000000000000000e+01 9.261767254563610052e+00
9.000000000000000000e+01 5.640053939626936241e+00
9.100000000000000000e+01 6.519009529071293052e+00
9.200000000000000000e+01 9.261767254563610052e+00
9.300000000000000000e+01 5.640053939626936241e+00
9.400000000000000000e+01 5.640053939626936241e+00
9.500000000000000000e+01 8.222048640888663940e+00
9.600000000000000000e+01 5.640053939626936241e+00
9.700000000000000000e+01 5.640053939626936241e+00
9.800000000000000000e+01 6.519009529071293052e+00
9.900000000000000000e+01 6.519009529071293052e+00


==> card_u.txt <==
1.000000000000000000e+00 1.200000000000000000e+01
2.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 5.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00
9.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000000e+00
1.100000000000000000e+01 5.000000000000000000e+00
1.200000000000000000e+01 5.000000000000000000e+00
1.300000000000000000e+01 5.000000000000000000e+00
1.400000000000000000e+01 5.000000000000000000e+00
1.500000000000000000e+01 5.000000000000000000e+00
1.600000000000000000e+01 5.000000000000000000e+00
1.700000000000000000e+01 5.000000000000000000e+00
1.800000000000000000e+01 5.000000000000000000e+00
1.900000000000000000e+01 5.000000000000000000e+00
2.000000000000000000e+01 5.000000000000000000e+00
2.100000000000000000e+01 5.000000000000000000e+00
2.200000000000000000e+01 5.000000000000000000e+00
2.300000000000000000e+01 5.000000000000000000e+00
2.400000000000000000e+01 5.000000000000000000e+00
2.500000000000000000e+01 5.000000000000000000e+00
2.600000000000000000e+01 5.000000000000000000e+00
2.700000000000000000e+01 5.000000000000000000e+00
2.800000000000000000e+01 5.000000000000000000e+00
2.900000000000000000e+01 5.000000000000000000e+00
3.000000000000000000e+01 5.000000000000000000e+00
3.100000000000000000e+01 5.000000000000000000e+00
3.200000000000000000e+01 4.000000000000000000e+00
3.300000000000000000e+01 4.000000000000000000e+00
3.400000000000000000e+01 4.000000000000000000e+00
3.500000000000000000e+01 4.000000000000000000e+00
3.600000000000000000e+01 4.000000000000000000e+00
3.700000000000000000e+01 4.000000000000000000e+00
3.800000000000000000e+01 4.000000000000000000e+00
3.900000000000000000e+01 4.000000000000000000e+00
4.000000000000000000e+01 4.000000000000000000e+00
4.100000000000000000e+01 4.000000000000000000e+00
4.200000000000000000e+01 4.000000000000000000e+00
4.300000000000000000e+01 4.000000000000000000e+00
4.400000000000000000e+01 3.000000000000000000e+00
4.500000000000000000e+01 3.000000000000000000e+00
4.600000000000000000e+01 3.000000000000000000e+00
4.700000000000000000e+01 3.000000000000000000e+00
4.800000000000000000e+01 3.000000000000000000e+00
4.900000000000000000e+01 3.000000000000000000e+00
5.000000000000000000e+01 3.000000000000000000e+00
5.100000000000000000e+01 3.000000000000000000e+00
5.200000000000000000e+01 3.000000000000000000e+00
5.300000000000000000e+01 3.000000000000000000e+00
5.400000000000000000e+01 3.000000000000000000e+00
5.500000000000000000e+01 3.000000000000000000e+00
5.600000000000000000e+01 3.000000000000000000e+00
5.700000000000000000e+01 3.000000000000000000e+00
5.800000000000000000e+01 3.000000000000000000e+00
5.900000000000000000e+01 3.000000000000000000e+00
6.000000000000000000e+01 3.000000000000000000e+00
6.100000000000000000e+01 3.000000000000000000e+00
6.200000000000000000e+01 3.000000000000000000e+00
6.300000000000000000e+01 3.000000000000000000e+00
6.400000000000000000e+01 3.000000000000000000e+00
6.500000000000000000e+01 3.000000000000000000e+00
6.600000000000000000e+01 3.000000000000000000e+00
6.700000000000000000e+01 3.000000000000000000e+00
6.800000000000000000e+01 3.000000000000000000e+00
6.900000000000000000e+01 3.000000000000000000e+00
7.000000000000000000e+01 3.000000000000000000e+00
7.100000000000000000e+01 3.000000000000000000e+00
7.200000000000000000e+01 3.000000000000000000e+00
7.300000000000000000e+01 3.000000000000000000e+00
7.400000000000000000e+01 3.000000000000000000e+00
7.500000000000000000e+01 3.000000000000000000e+00
7.600000000000000000e+01 3.000000000000000000e+00
7.700000000000000000e+01 3.000000000000000000e+00
7.800000000000000000e+01 3.000000000000000000e+00
7.900000000000000000e+01 3.000000000000000000e+00
8.000000000000000000e+01 3.000000000000000000e+00
8.100000000000000000e+01 3.000000000000000000e+00
8.200000000000000000e+01 3.000000000000000000e+00
8.300000000000000000e+01 3.000000000000000000e+00
8.400000000000000000e+01 3.000000000000000000e+00
8.500000000000000000e+01 3.000000000000000000e+00
8.600000000000000000e+01 3.000000000000000000e+00
8.700000000000000000e+01 3.000000000000000000e+00
8.800000000000000000e+01 3.000000000000000000e+00
8.900000000000000000e+01 3.000000000000000000e+00
9.000000000000000000e+01 3.000000000000000000e+00
9.100000000000000000e+01 3.000000000000000000e+00
9.200000000000000000e+01 3.000000000000000000e+00
9.300000000000000000e+01 3.000000000000000000e+00
9.400000000000000000e+01 3.000000000000000000e+00
9.500000000000000000e+01 3.000000000000000000e+00
9.600000000000000000e+01 3.000000000000000000e+00
9.700000000000000000e+01 3.000000000000000000e+00
9.800000000000000000e+01 3.000000000000000000e+00
9.900000000000000000e+01 3.000000000000000000e+00
1.000000000000000000e+02 3.000000000000000000e+00
1.010000000000000000e+02 3.000000000000000000e+00
1.020000000000000000e+02 3.000000000000000000e+00
1.030000000000000000e+02 3.000000000000000000e+00
1.040000000000000000e+02 3.000000000000000000e+00
1.050000000000000000e+02 3.000000000000000000e+00
1.060000000000000000e+02 3.000000000000000000e+00
1.070000000000000000e+02 3.000000000000000000e+00
1.080000000000000000e+02 3.000000000000000000e+00
1.090000000000000000e+02 3.000000000000000000e+00
1.100000000000000000e+02 3.000000000000000000e+00
1.110000000000000000e+02 3.000000000000000000e+00
1.120000000000000000e+02 3.000000000000000000e+00
1.130000000000000000e+02 3.000000000000000000e+00
1.140000000000000000e+02 3.000000000000000000e+00
1.150000000000000000e+02 3.000000000000000000e+00
1.160000000000000000e+02 3.000000000000000000e+00
1.170000000000000000e+02 3.000000000000000000e+00
1.180000000000000000e+02 3.000000000000000000e+00
1.190000000000000000e+02 3.000000000000000000e+00
1.200000000000000000e+02 3.000000000000000000e+00
1.210000000000000000e+02 3.000000000000000000e+00
1.220000000000000000e+02 3.000000000000000000e+00
1.230000000000000000e+02 3.000000000000000000e+00
1.240000000000000000e+02 3.000000000000000000e+00
1.250000000000000000e+02 3.000000000000000000e+00
1.260000000000000000e+02 3.000000000000000000e+00
1.270000000000000000e+02 3.000000000000000000e+00
1.280000000000000000e+02 3.000000000000000000e+00
1.290000000000000000e+02 3.000000000000000000e+00
1.300000000000000000e+02 3.000000000000000000e+00
1.310000000000000000e+02 3.000000000000000000e+00
1.320000000000000000e+02 3.000000000000000000e+00
1.330000000000000000e+02 3.000000000000000000e+00
1.340000000000000000e+02 2.000000000000000000e+00
1.350000000000000000e+02 2.000000000000000000e+00
1.360000000000000000e+02 2.000000000000000000e+00
1.370000000000000000e+02 2.000000000000000000e+00
1.380000000000000000e+02 2.000000000000000000e+00
1.390000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+02 2.000000000000000000e+00
1.410000000000000000e+02 2.000000000000000000e+00
1.420000000000000000e+02 2.000000000000000000e+00
1.430000000000000000e+02 2.000000000000000000e+00
1.440000000000000000e+02 2.000000000000000000e+00
1.450000000000000000e+02 2.000000000000000000e+00
1.460000000000000000e+02 2.000000000000000000e+00
1.470000000000000000e+02 2.000000000000000000e+00
1.480000000000000000e+02 2.000000000000000000e+00
1.490000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+02 2.000000000000000000e+00
1.510000000000000000e+02 2.000000000000000000e+00
1.520000000000000000e+02 2.000000000000000000e+00
1.530000000000000000e+02 2.000000000000000000e+00
1.540000000000000000e+02 2.000000000000000000e+00
1.550000000000000000e+02 2.000000000000000000e+00
1.560000000000000000e+02 2.000000000000000000e+00
1.570000000000000000e+02 2.000000000000000000e+00
1.580000000000000000e+02 2.000000000000000000e+00
1.590000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+02 2.000000000000000000e+00
1.610000000000000000e+02 2.000000000000000000e+00
1.620000000000000000e+02 2.000000000000000000e+00
1.630000000000000000e+02 2.000000000000000000e+00
1.640000000000000000e+02 2.000000000000000000e+00
1.650000000000000000e+02 2.000000000000000000e+00
1.660000000000000000e+02 2.000000000000000000e+00
1.670000000000000000e+02 2.000000000000000000e+00
1.680000000000000000e+02 2.000000000000000000e+00
1.690000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+02 1.000000000000000000e+00
1.710000000000000000e+02 1.000000000000000000e+00
1.720000000000000000e+02 1.000000000000000000e+00
1.730000000000000000e+02 1.000000000000000000e+00
1.740000000000000000e+02 1.000000000000000000e+00
1.750000000000000000e+02 1.000000000000000000e+00
1.760000000000000000e+02 1.000000000000000000e+00
1.770000000000000000e+02 1.000000000000000000e+00
1.780000000000000000e+02 1.000000000000000000e+00
1.790000000000000000e+02 1.000000000000000000e+00
1.800000000000000000e+02 1.000000000000000000e+00
1.810000000000000000e+02 1.000000000000000000e+00
1.820000000000000000e+02 1.000000000000000000e+00
1.830000000000000000e+02 1.000000000000000000e+00
1.840000000000000000e+02 1.000000000000000000e+00
1.850000000000000000e+02 1.000000000000000000e+00
1.860000000000000000e+02 1.000000000000000000e+00
1.870000000000000000e+02 1.000000000000000000e+00
1.880000000000000000e+02 1.000000000000000000e+00
1.890000000000000000e+02 1.000000000000000000e+00
1.900000000000000000e+02 1.000000000000000000e+00
1.910000000000000000e+02 1.000000000000000000e+00
1.920000000000000000e+02 1.000000000000000000e+00
1.930000000000000000e+02 1.000000000000000000e+00
1.940000000000000000e+02 1.000000000000000000e+00
1.950000000000000000e+02 1.000000000000000000e+00
1.960000000000000000e+02 1.000000000000000000e+00
1.970000000000000000e+02 1.000000000000000000e+00
1.980000000000000000e+02 1.000000000000000000e+00
1.990000000000000000e+02 1.000000000000000000e+00


==> sil_w.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 2.546204194787415886e-01
3.000000000000000000e+00 7.029223194550636711e-01
4.000000000000000000e+00 7.029223194550636711e-01
5.000000000000000000e+00 8.180688029567754205e-01
6.000000000000000000e+00 8.766051405749523129e-01
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00


==> sil_z.txt <==
1.000000000000000000e+00 2.460912648541039444e-03
2.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 5.015873443418004257e-02
4.000000000000000000e+00 3.477140987707494357e-01
5.000000000000000000e+00 3.477140987707494357e-01
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00


==> true.txt <==
1.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00
5.000000000000000000e+00 5.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00
9.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000000e+00
1.100000000000000000e+01 5.000000000000000000e+00
1.200000000000000000e+01 5.000000000000000000e+00
1.300000000000000000e+01 5.000000000000000000e+00
1.400000000000000000e+01 5.000000000000000000e+00
1.500000000000000000e+01 5.000000000000000000e+00
1.600000000000000000e+01 5.000000000000000000e+00
1.700000000000000000e+01 5.000000000000000000e+00
1.800000000000000000e+01 5.000000000000000000e+00
1.900000000000000000e+01 5.000000000000000000e+00
2.000000000000000000e+01 5.000000000000000000e+00
2.100000000000000000e+01 5.000000000000000000e+00
2.200000000000000000e+01 5.000000000000000000e+00
2.300000000000000000e+01 5.000000000000000000e+00
2.400000000000000000e+01 5.000000000000000000e+00
2.500000000000000000e+01 5.000000000000000000e+00
2.600000000000000000e+01 5.000000000000000000e+00
2.700000000000000000e+01 5.000000000000000000e+00
2.800000000000000000e+01 5.000000000000000000e+00
2.900000000000000000e+01 5.000000000000000000e+00
3.000000000000000000e+01 5.000000000000000000e+00
3.100000000000000000e+01 5.000000000000000000e+00
3.200000000000000000e+01 5.000000000000000000e+00
3.300000000000000000e+01 5.000000000000000000e+00
3.400000000000000000e+01 5.000000000000000000e+00
3.500000000000000000e+01 5.000000000000000000e+00
3.600000000000000000e+01 5.000000000000000000e+00
3.700000000000000000e+01 5.000000000000000000e+00
3.800000000000000000e+01 5.000000000000000000e+00
3.900000000000000000e+01 5.000000000000000000e+00
4.000000000000000000e+01 5.000000000000000000e+00
4.100000000000000000e+01 5.000000000000000000e+00
4.200000000000000000e+01 5.000000000000000000e+00
4.300000000000000000e+01 5.000000000000000000e+00
4.400000000000000000e+01 5.000000000000000000e+00
4.500000000000000000e+01 5.000000000000000000e+00
4.600000000000000000e+01 5.000000000000000000e+00
4.700000000000000000e+01 5.000000000000000000e+00
4.800000000000000000e+01 5.000000000000000000e+00
4.900000000000000000e+01 5.000000000000000000e+00
5.000000000000000000e+01 5.000000000000000000e+00
5.100000000000000000e+01 5.000000000000000000e+00
5.200000000000000000e+01 5.000000000000000000e+00
5.300000000000000000e+01 5.000000000000000000e+00
5.400000000000000000e+01 5.000000000000000000e+00
5.500000000000000000e+01 5.000000000000000000e+00
5.600000000000000000e+01 5.000000000000000000e+00
5.700000000000000000e+01 5.000000000000000000e+00
5.800000000000000000e+01 5.000000000000000000e+00
5.900000000000000000e+01 5.000000000000000000e+00
6.000000000000000000e+01 5.000000000000000000e+00
6.100000000000000000e+01 5.000000000000000000e+00
6.200000000000000000e+01 5.000000000000000000e+00
6.300000000000000000e+01 5.000000000000000000e+00
6.400000000000000000e+01 5.000000000000000000e+00
6.500000000000000000e+01 5.000000000000000000e+00
6.600000000000000000e+01 5.000000000000000000e+00
6.700000000000000000e+01 5.000000000000000000e+00
6.800000000000000000e+01 5.000000000000000000e+00
6.900000000000000000e+01 5.000000000000000000e+00
7.000000000000000000e+01 5.000000000000000000e+00
7.100000000000000000e+01 5.000000000000000000e+00
7.200000000000000000e+01 5.000000000000000000e+00
7.300000000000000000e+01 5.000000000000000000e+00
7.400000000000000000e+01 5.000000000000000000e+00
7.500000000000000000e+01 5.000000000000000000e+00
7.600000000000000000e+01 5.000000000000000000e+00
7.700000000000000000e+01 5.000000000000000000e+00
7.800000000000000000e+01 5.000000000000000000e+00
7.900000000000000000e+01 5.000000000000000000e+00
8.000000000000000000e+01 5.000000000000000000e+00
8.100000000000000000e+01 5.000000000000000000e+00
8.200000000000000000e+01 5.000000000000000000e+00
8.300000000000000000e+01 5.000000000000000000e+00
8.400000000000000000e+01 5.000000000000000000e+00
8.500000000000000000e+01 5.000000000000000000e+00
8.600000000000000000e+01 5.000000000000000000e+00
8.700000000000000000e+01 5.000000000000000000e+00
8.800000000000000000e+01 5.000000000000000000e+00
8.900000000000000000e+01 5.000000000000000000e+00
9.000000000000000000e+01 5.000000000000000000e+00
9.100000000000000000e+01 5.000000000000000000e+00
9.200000000000000000e+01 5.000000000000000000e+00
9.300000000000000000e+01 5.000000000000000000e+00
9.400000000000000000e+01 5.000000000000000000e+00
9.500000000000000000e+01 5.000000000000000000e+00
9.600000000000000000e+01 5.000000000000000000e+00
9.700000000000000000e+01 5.000000000000000000e+00
9.800000000000000000e+01 5.000000000000000000e+00
9.900000000000000000e+01 5.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000000e+00
1.010000000000000000e+02 5.000000000000000000e+00
1.020000000000000000e+02 5.000000000000000000e+00
1.030000000000000000e+02 5.000000000000000000e+00
1.040000000000000000e+02 5.000000000000000000e+00
1.050000000000000000e+02 5.000000000000000000e+00
1.060000000000000000e+02 5.000000000000000000e+00
1.070000000000000000e+02 5.000000000000000000e+00
1.080000000000000000e+02 5.000000000000000000e+00
1.090000000000000000e+02 5.000000000000000000e+00
1.100000000000000000e+02 5.000000000000000000e+00
1.110000000000000000e+02 5.000000000000000000e+00
1.120000000000000000e+02 5.000000000000000000e+00
1.130000000000000000e+02 5.000000000000000000e+00
1.140000000000000000e+02 5.000000000000000000e+00
1.150000000000000000e+02 5.000000000000000000e+00
1.160000000000000000e+02 5.000000000000000000e+00
1.170000000000000000e+02 5.000000000000000000e+00
1.180000000000000000e+02 5.000000000000000000e+00
1.190000000000000000e+02 5.000000000000000000e+00
1.200000000000000000e+02 5.000000000000000000e+00
1.210000000000000000e+02 5.000000000000000000e+00
1.220000000000000000e+02 5.000000000000000000e+00
1.230000000000000000e+02 5.000000000000000000e+00
1.240000000000000000e+02 5.000000000000000000e+00
1.250000000000000000e+02 5.000000000000000000e+00
1.260000000000000000e+02 5.000000000000000000e+00
1.270000000000000000e+02 5.000000000000000000e+00
1.280000000000000000e+02 5.000000000000000000e+00
1.290000000000000000e+02 5.000000000000000000e+00
1.300000000000000000e+02 5.000000000000000000e+00
1.310000000000000000e+02 5.000000000000000000e+00
1.320000000000000000e+02 5.000000000000000000e+00
1.330000000000000000e+02 5.000000000000000000e+00
1.340000000000000000e+02 5.000000000000000000e+00
1.350000000000000000e+02 5.000000000000000000e+00
1.360000000000000000e+02 5.000000000000000000e+00
1.370000000000000000e+02 5.000000000000000000e+00
1.380000000000000000e+02 5.000000000000000000e+00
1.390000000000000000e+02 5.000000000000000000e+00
1.400000000000000000e+02 5.000000000000000000e+00
1.410000000000000000e+02 5.000000000000000000e+00
1.420000000000000000e+02 5.000000000000000000e+00
1.430000000000000000e+02 5.000000000000000000e+00
1.440000000000000000e+02 5.000000000000000000e+00
1.450000000000000000e+02 5.000000000000000000e+00
1.460000000000000000e+02 5.000000000000000000e+00
1.470000000000000000e+02 5.000000000000000000e+00
1.480000000000000000e+02 5.000000000000000000e+00
1.490000000000000000e+02 5.000000000000000000e+00
1.500000000000000000e+02 5.000000000000000000e+00
1.510000000000000000e+02 5.000000000000000000e+00
1.520000000000000000e+02 5.000000000000000000e+00
1.530000000000000000e+02 5.000000000000000000e+00
1.540000000000000000e+02 5.000000000000000000e+00
1.550000000000000000e+02 5.000000000000000000e+00
1.560000000000000000e+02 5.000000000000000000e+00
1.570000000000000000e+02 5.000000000000000000e+00
1.580000000000000000e+02 5.000000000000000000e+00
1.590000000000000000e+02 5.000000000000000000e+00
1.600000000000000000e+02 5.000000000000000000e+00
1.610000000000000000e+02 5.000000000000000000e+00
1.620000000000000000e+02 5.000000000000000000e+00
1.630000000000000000e+02 5.000000000000000000e+00
1.640000000000000000e+02 5.000000000000000000e+00
1.650000000000000000e+02 5.000000000000000000e+00
1.660000000000000000e+02 5.000000000000000000e+00
1.670000000000000000e+02 5.000000000000000000e+00
1.680000000000000000e+02 5.000000000000000000e+00
1.690000000000000000e+02 5.000000000000000000e+00
1.700000000000000000e+02 5.000000000000000000e+00
1.710000000000000000e+02 5.000000000000000000e+00
1.720000000000000000e+02 5.000000000000000000e+00
1.730000000000000000e+02 5.000000000000000000e+00
1.740000000000000000e+02 5.000000000000000000e+00
1.750000000000000000e+02 5.000000000000000000e+00
1.760000000000000000e+02 5.000000000000000000e+00
1.770000000000000000e+02 5.000000000000000000e+00
1.780000000000000000e+02 5.000000000000000000e+00
1.790000000000000000e+02 5.000000000000000000e+00
1.800000000000000000e+02 5.000000000000000000e+00
1.810000000000000000e+02 5.000000000000000000e+00
1.820000000000000000e+02 5.000000000000000000e+00
1.830000000000000000e+02 5.000000000000000000e+00
1.840000000000000000e+02 5.000000000000000000e+00
1.850000000000000000e+02 5.000000000000000000e+00
1.860000000000000000e+02 5.000000000000000000e+00
1.870000000000000000e+02 5.000000000000000000e+00
1.880000000000000000e+02 5.000000000000000000e+00
1.890000000000000000e+02 5.000000000000000000e+00
1.900000000000000000e+02 5.000000000000000000e+00
1.910000000000000000e+02 5.000000000000000000e+00
1.920000000000000000e+02 5.000000000000000000e+00
1.930000000000000000e+02 5.000000000000000000e+00
1.940000000000000000e+02 5.000000000000000000e+00
1.950000000000000000e+02 5.000000000000000000e+00
1.960000000000000000e+02 5.000000000000000000e+00
1.970000000000000000e+02 5.000000000000000000e+00
1.980000000000000000e+02 5.000000000000000000e+00
1.990000000000000000e+02 5.000000000000000000e+00


==> u_marg.txt <==
1.000000000000000000e+00 2.583755721728998693e-03
2.000000000000000000e+00 2.588017175973650330e-03
3.000000000000000000e+00 2.589153477646272215e-03
4.000000000000000000e+00 2.591749528360049251e-03
5.000000000000000000e+00 2.591809002442630339e-03
6.000000000000000000e+00 2.592342857717261449e-03
7.000000000000000000e+00 2.592490128382721800e-03
8.000000000000000000e+00 2.592844385683663357e-03
9.000000000000000000e+00 2.593092291913709751e-03
1.000000000000000000e+01 2.593685222492568294e-03
1.100000000000000000e+01 2.593735713134034254e-03
1.200000000000000000e+01 2.593869759261255379e-03
1.300000000000000000e+01 2.594026706671558654e-03
1.400000000000000000e+01 2.594341722675282472e-03
1.500000000000000000e+01 2.594347738000748072e-03
1.600000000000000000e+01 2.594354736061226831e-03
1.700000000000000000e+01 2.594954059972076794e-03
1.800000000000000000e+01 2.594965545265623744e-03
1.900000000000000000e+01 2.595181726554993042e-03
2.000000000000000000e+01 2.595186115733045303e-03
2.100000000000000000e+01 2.595472934014235022e-03
2.200000000000000000e+01 2.595515235899410311e-03
2.300000000000000000e+01 2.595632402120398238e-03
2.400000000000000000e+01 2.595712410614573612e-03
2.500000000000000000e+01 2.595869391107136475e-03
2.600000000000000000e+01 2.596233200420509923e-03
2.700000000000000000e+01 2.596463553130930624e-03
2.800000000000000000e+01 2.596472990171623790e-03
2.900000000000000000e+01 2.596558461734492767e-03
3.000000000000000000e+01 2.596635250078015069e-03
3.100000000000000000e+01 2.596651353846287941e-03
3.200000000000000000e+01 2.596657182947134917e-03
3.300000000000000000e+01 2.596698107818537233e-03
3.400000000000000000e+01 2.596714474174861668e-03
3.500000000000000000e+01 2.596732696954329352e-03
3.600000000000000000e+01 2.597227327998789283e-03
3.700000000000000000e+01 2.597233405463248053e-03
3.800000000000000000e+01 2.597352248695956878e-03
3.900000000000000000e+01 2.597463772762651120e-03
4.000000000000000000e+01 2.597566971126652122e-03
4.100000000000000000e+01 2.597584210388232881e-03
4.200000000000000000e+01 2.597953452479175723e-03
4.300000000000000000e+01 2.597958487792233293e-03
4.400000000000000000e+01 2.597970744265641965e-03
4.500000000000000000e+01 2.598151847710552294e-03
4.600000000000000000e+01 2.598618109370728641e-03
4.700000000000000000e+01 2.598633910260651943e-03
4.800000000000000000e+01 2.598643225490036238e-03
4.900000000000000000e+01 2.598843282590367759e-03
5.000000000000000000e+01 2.598931580617378466e-03
5.100000000000000000e+01 2.599026193029284771e-03
5.200000000000000000e+01 2.599066379601471053e-03
5.300000000000000000e+01 2.599095503902195195e-03
5.400000000000000000e+01 2.599142867157081850e-03
5.500000000000000000e+01 2.599502304525362888e-03
5.600000000000000000e+01 2.599927012999192141e-03
5.700000000000000000e+01 2.599930790224416581e-03
5.800000000000000000e+01 2.599946012855036594e-03
5.900000000000000000e+01 2.599961564144623403e-03
6.000000000000000000e+01 2.600053363639518410e-03
6.100000000000000000e+01 2.600075850339207770e-03
6.200000000000000000e+01 2.600084571260717018e-03
6.300000000000000000e+01 2.600147504367962895e-03
6.400000000000000000e+01 2.600269072330081699e-03
6.500000000000000000e+01 2.600407871209063984e-03
6.600000000000000000e+01 2.600574360575952371e-03
6.700000000000000000e+01 2.600712285895400919e-03
6.800000000000000000e+01 2.600746779941025960e-03
6.900000000000000000e+01 2.600916343209368903e-03
7.000000000000000000e+01 2.600934334919045680e-03
7.100000000000000000e+01 2.601012454457199072e-03
7.200000000000000000e+01 2.601068112550373318e-03
7.300000000000000000e+01 2.601132133834591770e-03
7.400000000000000000e+01 2.601261602167903760e-03
7.500000000000000000e+01 2.601463114557190596e-03
7.600000000000000000e+01 2.601534783993446516e-03
7.700000000000000000e+01 2.601585891652748173e-03
7.800000000000000000e+01 2.601614936055061510e-03
7.900000000000000000e+01 2.601727978080989323e-03
8.000000000000000000e+01 2.601970894682163749e-03
8.100000000000000000e+01 2.601992637714967225e-03
8.200000000000000000e+01 2.602020453883906181e-03
8.300000000000000000e+01 2.602144015574252636e-03
8.400000000000000000e+01 2.602193508838803165e-03
8.500000000000000000e+01 2.602302114259879683e-03
8.600000000000000000e+01 2.602320358943511613e-03
8.700000000000000000e+01 2.602411578679418840e-03
8.800000000000000000e+01 2.602562946229333707e-03
8.900000000000000000e+01 2.602596158844042943e-03
9.000000000000000000e+01 2.603034707037949619e-03
9.100000000000000000e+01 2.603162408700438954e-03
9.200000000000000000e+01 2.603205619087367671e-03
9.300000000000000000e+01 2.603251472906049826e-03
9.400000000000000000e+01 2.603528010399177098e-03
9.500000000000000000e+01 2.603565972436160201e-03
9.600000000000000000e+01 2.604313946218577477e-03
9.700000000000000000e+01 2.604325746453686839e-03
9.800000000000000000e+01 2.604996561495407075e-03
9.900000000000000000e+01 2.605133331003896529e-03
1.000000000000000000e+02 2.605147950103695303e-03
1.010000000000000000e+02 2.605415018064344973e-03
1.020000000000000000e+02 2.605510951868314322e-03
1.030000000000000000e+02 2.605643111850194406e-03
1.040000000000000000e+02 2.606053154726986967e-03
1.050000000000000000e+02 2.606490381251979141e-03
1.060000000000000000e+02 2.606526324089472341e-03
1.070000000000000000e+02 2.606681858098093899e-03
1.080000000000000000e+02 2.607002972908653137e-03
1.090000000000000000e+02 2.608792932331920836e-03
1.100000000000000000e+02 2.610179665803283831e-03
1.110000000000000000e+02 3.643056484940472312e-03
1.120000000000000000e+02 3.643116231183894140e-03
1.130000000000000000e+02 3.644882756159441815e-03
1.140000000000000000e+02 3.644889472083838716e-03
1.150000000000000000e+02 3.645465674606995343e-03
1.160000000000000000e+02 3.645485020961442609e-03
1.170000000000000000e+02 3.645548102379468376e-03
1.180000000000000000e+02 3.645764593520556610e-03
1.190000000000000000e+02 3.645852452926228414e-03
1.200000000000000000e+02 3.646015416176154583e-03
1.210000000000000000e+02 3.646481935038155438e-03
1.220000000000000000e+02 3.646499817832632440e-03
1.230000000000000000e+02 3.646638041030735456e-03
1.240000000000000000e+02 3.646877348734922208e-03
1.250000000000000000e+02 3.647194978749888298e-03
1.260000000000000000e+02 3.647497794280521542e-03
1.270000000000000000e+02 3.647727507814968375e-03
1.280000000000000000e+02 3.647966052385264411e-03
1.290000000000000000e+02 3.648034436279644441e-03
1.300000000000000000e+02 3.648398485845143376e-03
1.310000000000000000e+02 3.648414808608894250e-03
1.320000000000000000e+02 3.648467688726020081e-03
1.330000000000000000e+02 3.648912847853163794e-03
1.340000000000000000e+02 3.649010955720358596e-03
1.350000000000000000e+02 3.649076679840421601e-03
1.360000000000000000e+02 3.649120607628268068e-03
1.370000000000000000e+02 3.649209129683951992e-03
1.380000000000000000e+02 3.649255215206843785e-03
1.390000000000000000e+02 3.649378722995552746e-03
1.400000000000000000e+02 3.649522057950591036e-03
1.410000000000000000e+02 3.649551690526111562e-03
1.420000000000000000e+02 3.649778559614527251e-03
1.430000000000000000e+02 3.649938555472382207e-03
1.440000000000000000e+02 3.650119657252694390e-03
1.450000000000000000e+02 3.650353916385317300e-03
1.460000000000000000e+02 3.650619652872077493e-03
1.470000000000000000e+02 3.650631671463656046e-03
1.480000000000000000e+02 3.650721252320862122e-03
1.490000000000000000e+02 3.650749803883265952e-03
1.500000000000000000e+02 3.650864123575822944e-03
1.510000000000000000e+02 3.650897705220023173e-03
1.520000000000000000e+02 3.650992510636232122e-03
1.530000000000000000e+02 3.651008358791245269e-03
1.540000000000000000e+02 3.651171037828642059e-03
1.550000000000000000e+02 3.651354276233268348e-03
1.560000000000000000e+02 3.651388068752620987e-03
1.570000000000000000e+02 3.651815434065132024e-03
1.580000000000000000e+02 3.651874603188030605e-03
1.590000000000000000e+02 3.651901912871827974e-03
1.600000000000000000e+02 3.652083781053729050e-03
1.610000000000000000e+02 3.652164020698183029e-03
1.620000000000000000e+02 3.652364988129563807e-03
1.630000000000000000e+02 3.652633004365879801e-03
1.640000000000000000e+02 3.652682019458166392e-03
1.650000000000000000e+02 3.653425757783754224e-03
1.660000000000000000e+02 3.653435916888152658e-03
1.670000000000000000e+02 3.653522536663999457e-03
1.680000000000000000e+02 3.653590531712724594e-03
1.690000000000000000e+02 3.653745241764057902e-03
1.700000000000000000e+02 3.653865062701943094e-03
1.710000000000000000e+02 3.653934635108291654e-03
1.720000000000000000e+02 3.653942395553432757e-03
1.730000000000000000e+02 3.654225252543274148e-03
1.740000000000000000e+02 3.654367228634353149e-03
1.750000000000000000e+02 3.654383830397791959e-03
1.760000000000000000e+02 3.654570809362853428e-03
1.770000000000000000e+02 3.654829573429274614e-03
1.780000000000000000e+02 3.655084666279086007e-03
1.790000000000000000e+02 3.655207147585433185e-03
1.800000000000000000e+02 3.655368712779368499e-03
1.810000000000000000e+02 3.655430159311209067e-03
1.820000000000000000e+02 3.655451890993251934e-03
1.830000000000000000e+02 3.655539093054323545e-03
1.840000000000000000e+02 3.655573676238569551e-03
1.850000000000000000e+02 3.655625539424718021e-03
1.860000000000000000e+02 3.655770390154115639e-03
1.870000000000000000e+02 3.655843396221210122e-03
1.880000000000000000e+02 3.655882889788425287e-03
1.890000000000000000e+02 3.655995438157473836e-03
1.900000000000000000e+02 3.656737376435475854e-03
1.910000000000000000e+02 3.656821067120088770e-03
1.920000000000000000e+02 3.656894778820790354e-03
1.930000000000000000e+02 3.656927330650613147e-03
1.940000000000000000e+02 3.656968830416170314e-03
1.950000000000000000e+02 3.657102790571648259e-03
1.960000000000000000e+02 3.657185381785213983e-03
1.970000000000000000e+02 3.657842884272564585e-03
1.980000000000000000e+02 3.658002060495229961e-03
1.990000000000000000e+02 3.658007407060803913e-03
2.000000000000000000e+02 3.658335983966251766e-03
2.010000000000000000e+02 3.658440360096870073e-03
2.020000000000000000e+02 3.658669520550265463e-03
2.030000000000000000e+02 3.658679038324602357e-03
2.040000000000000000e+02 3.658824607546992506e-03
2.050000000000000000e+02 3.659539206881774580e-03
2.060000000000000000e+02 3.660615241349962894e-03
2.070000000000000000e+02 3.661242549837270214e-03
2.080000000000000000e+02 3.662724572536426703e-03
2.090000000000000000e+02 3.662803183884840580e-03
2.100000000000000000e+02 3.663153357528801425e-03
2.110000000000000000e+02 3.663476427070238260e-03
2.120000000000000000e+02 3.664895029331961384e-03
2.130000000000000000e+02 3.868871750579688969e-03
2.140000000000000000e+02 3.870929864831262109e-03
2.150000000000000000e+02 3.872113320843762526e-03
2.160000000000000000e+02 3.872208539725524503e-03
2.170000000000000000e+02 3.872283611153192091e-03
2.180000000000000000e+02 3.872468321337667416e-03
2.190000000000000000e+02 3.873441180301094838e-03
2.200000000000000000e+02 3.873487640329553380e-03
2.210000000000000000e+02 3.873727330953115593e-03
2.220000000000000000e+02 3.874141872522596057e-03
2.230000000000000000e+02 3.874197877527254651e-03
2.240000000000000000e+02 3.874546655646936028e-03
2.250000000000000000e+02 3.874826282336971128e-03
2.260000000000000000e+02 3.875085044452268590e-03
2.270000000000000000e+02 3.875671242387519148e-03
2.280000000000000000e+02 3.875817118339485064e-03
2.290000000000000000e+02 3.875963204160632909e-03
2.300000000000000000e+02 3.875981846849264889e-03
2.310000000000000000e+02 3.876401908677763047e-03
2.320000000000000000e+02 3.876624820201960125e-03
2.330000000000000000e+02 3.876970568940108983e-03
2.340000000000000000e+02 3.877199516119006050e-03
2.350000000000000000e+02 3.877324443398921881e-03
2.360000000000000000e+02 3.877465007509366905e-03
2.370000000000000000e+02 3.877522904506576842e-03
2.380000000000000000e+02 3.878148862064522296e-03
2.390000000000000000e+02 3.878193571252313513e-03
2.400000000000000000e+02 3.878488273336813067e-03
2.410000000000000000e+02 3.878533296007392189e-03
2.420000000000000000e+02 3.878599647538044388e-03
2.430000000000000000e+02 3.878789844970104411e-03
2.440000000000000000e+02 3.878846434577149904e-03
2.450000000000000000e+02 3.879061237283304604e-03
2.460000000000000000e+02 3.879178481202594318e-03
2.470000000000000000e+02 3.879275121078244824e-03
2.480000000000000000e+02 3.879293116477883132e-03
2.490000000000000000e+02 3.879337748139366493e-03
2.500000000000000000e+02 3.879357148523898853e-03
2.510000000000000000e+02 3.879512274005274958e-03
2.520000000000000000e+02 3.879518364819357652e-03
2.530000000000000000e+02 3.879565796059044388e-03
2.540000000000000000e+02 3.880101778847398850e-03
2.550000000000000000e+02 3.880215794136403998e-03
2.560000000000000000e+02 3.880380488564138478e-03
2.570000000000000000e+02 3.880553483344621399e-03
2.580000000000000000e+02 3.880591611162655715e-03
2.590000000000000000e+02 3.880728699728956590e-03
2.600000000000000000e+02 3.880736754191444187e-03
2.610000000000000000e+02 3.880930672406530512e-03
2.620000000000000000e+02 3.880966548448759948e-03
2.630000000000000000e+02 3.881282892963784301e-03
2.640000000000000000e+02 3.881562689668488410e-03
2.650000000000000000e+02 3.881585696015578835e-03
2.660000000000000000e+02 3.881590107662998609e-03
2.670000000000000000e+02 3.881597232265814306e-03
2.680000000000000000e+02 3.882384656602763922e-03
2.690000000000000000e+02 3.882607226124042393e-03
2.700000000000000000e+02 3.883165188725853142e-03
2.710000000000000000e+02 3.883297882363344247e-03
2.720000000000000000e+02 3.883332860822795614e-03
2.730000000000000000e+02 3.883385275094874012e-03
2.740000000000000000e+02 3.883480638038467898e-03
2.750000000000000000e+02 3.883605866164800084e-03
2.760000000000000000e+02 3.883786047942263189e-03
2.770000000000000000e+02 3.883944847164550601e-03
2.780000000000000000e+02 3.884085157074732356e-03
2.790000000000000000e+02 3.884117105352680437e-03
2.800000000000000000e+02 3.884732927231228112e-03
2.810000000000000000e+02 3.884757742281916889e-03
2.820000000000000000e+02 3.885058305002487503e-03
2.830000000000000000e+02 3.885358726553226651e-03
2.840000000000000000e+02 3.885505128867281464e-03
2.850000000000000000e+02 3.885601942138583974e-03
2.860000000000000000e+02 3.885697385947569932e-03
2.870000000000000000e+02 3.885758148484888888e-03
2.880000000000000000e+02 3.885849255422776927e-03
2.890000000000000000e+02 3.886559405494187207e-03
2.900000000000000000e+02 3.886681033666656605e-03
2.910000000000000000e+02 3.887114579318141309e-03
2.920000000000000000e+02 3.888018640685172046e-03
2.930000000000000000e+02 3.888517974077710174e-03
2.940000000000000000e+02 3.888770525183615941e-03
2.950000000000000000e+02 3.889612967094958126e-03
2.960000000000000000e+02 3.889990729833060594e-03
2.970000000000000000e+02 3.891311265394880713e-03
2.980000000000000000e+02 3.893454501076345099e-03
2.990000000000000000e+02 3.893824311746550606e-03
3.000000000000000000e+02 3.895458956106050748e-03


==> u_nmf.txt <==
1.000000000000000000e+00 2.439783986084978373e+00
2.000000000000000000e+00 2.439875775123217405e+00
3.000000000000000000e+00 2.439923730702783899e+00
4.000000000000000000e+00 2.440124042326018206e+00
5.000000000000000000e+00 2.440537746209346270e+00
6.000000000000000000e+00 2.440710675225906012e+00
7.000000000000000000e+00 2.441032448740093397e+00
8.000000000000000000e+00 2.441142375056687630e+00
9.000000000000000000e+00 2.441207829766008697e+00
1.000000000000000000e+01 2.441389954943821383e+00
1.100000000000000000e+01 2.441587011950767216e+00
1.200000000000000000e+01 2.441754725700134188e+00
1.300000000000000000e+01 2.441762425127361080e+00
1.400000000000000000e+01 2.441797668406871402e+00
1.500000000000000000e+01 2.441907631048277683e+00
1.600000000000000000e+01 2.441984139243296159e+00
1.700000000000000000e+01 2.442241120175705493e+00
1.800000000000000000e+01 2.442296671643966910e+00
1.900000000000000000e+01 2.442342284003922614e+00
2.000000000000000000e+01 2.442387964370146047e+00
2.100000000000000000e+01 2.442464126103724542e+00
2.200000000000000000e+01 2.442666119576025530e+00
2.300000000000000000e+01 2.442750582718255181e+00
2.400000000000000000e+01 2.443696132615859717e+00
2.500000000000000000e+01 2.443757908397986345e+00
2.600000000000000000e+01 2.443932774923519347e+00
2.700000000000000000e+01 2.444184350835394426e+00
2.800000000000000000e+01 2.444303804762238297e+00
2.900000000000000000e+01 2.444333650662271484e+00
3.000000000000000000e+01 2.444454255599030290e+00
3.100000000000000000e+01 2.444504011908229302e+00
3.200000000000000000e+01 2.444643937784131360e+00
3.300000000000000000e+01 2.444687959048343018e+00
3.400000000000000000e+01 2.445094691680635091e+00
3.500000000000000000e+01 2.445204699332054421e+00
3.600000000000000000e+01 2.445234958430578143e+00
3.700000000000000000e+01 2.446261532949479456e+00
3.800000000000000000e+01 2.447805377874650912e+00
3.900000000000000000e+01 2.447900131140570146e+00
4.000000000000000000e+01 2.452336580489635764e+00
4.100000000000000000e+01 2.539755856510641063e+00
4.200000000000000000e+01 2.540038366034913953e+00
4.300000000000000000e+01 2.542018861170881383e+00
4.400000000000000000e+01 2.542023364025270737e+00
4.500000000000000000e+01 2.542555658285842402e+00
4.600000000000000000e+01 2.542797825421975855e+00
4.700000000000000000e+01 2.542842939221361398e+00
4.800000000000000000e+01 2.542936742196769906e+00
4.900000000000000000e+01 2.542994412935060566e+00
5.000000000000000000e+01 2.543194536096819558e+00
5.100000000000000000e+01 2.543221359335606557e+00
5.200000000000000000e+01 2.543602479422190754e+00
5.300000000000000000e+01 2.543783349064541621e+00
5.400000000000000000e+01 2.543896293414073195e+00
5.500000000000000000e+01 2.543918608756628785e+00
5.600000000000000000e+01 2.543980153343100348e+00
5.700000000000000000e+01 2.544059380760039790e+00
5.800000000000000000e+01 2.544059500582964262e+00
5.900000000000000000e+01 2.544249263972560460e+00
6.000000000000000000e+01 2.544259999845897902e+00
6.100000000000000000e+01 2.544331950192969760e+00
6.200000000000000000e+01 2.544353992672336862e+00
6.300000000000000000e+01 2.544646288377144128e+00
6.400000000000000000e+01 2.544862547564212818e+00
6.500000000000000000e+01 2.544891824960277660e+00
6.600000000000000000e+01 2.544980639241653630e+00
6.700000000000000000e+01 2.545032318230588064e+00
6.800000000000000000e+01 2.545032506153540375e+00
6.900000000000000000e+01 2.545093643654991578e+00
7.000000000000000000e+01 2.545207241780357066e+00
7.100000000000000000e+01 2.545212829282431866e+00
7.200000000000000000e+01 2.545233327093129549e+00
7.300000000000000000e+01 2.545269490083540642e+00
7.400000000000000000e+01 2.545289710843340991e+00
7.500000000000000000e+01 2.545426002013431610e+00
7.600000000000000000e+01 2.545582190182596793e+00
7.700000000000000000e+01 2.545594713915969365e+00
7.800000000000000000e+01 2.545802088586936129e+00
7.900000000000000000e+01 2.545802146805465238e+00
8.000000000000000000e+01 2.545915985407539051e+00
8.100000000000000000e+01 2.545972383802860950e+00
8.200000000000000000e+01 2.546044903703354567e+00
8.300000000000000000e+01 2.546064846455920794e+00
8.400000000000000000e+01 2.546188583527458249e+00
8.500000000000000000e+01 2.546281177340911750e+00
8.600000000000000000e+01 2.546332548121524209e+00
8.700000000000000000e+01 2.546380148869391569e+00
8.800000000000000000e+01 2.546649723120058439e+00
8.900000000000000000e+01 2.546722696234709815e+00
9.000000000000000000e+01 2.546737548007942831e+00
9.100000000000000000e+01 2.548178127739908039e+00
9.200000000000000000e+01 2.548431164204826516e+00
9.300000000000000000e+01 2.609204445985593868e+00
9.400000000000000000e+01 2.611087648241741555e+00
9.500000000000000000e+01 2.612559585775019233e+00
9.600000000000000000e+01 2.612947945978930875e+00
9.700000000000000000e+01 2.612948792299921053e+00
9.800000000000000000e+01 2.613162735002582338e+00
9.900000000000000000e+01 2.613321600941772793e+00
1.000000000000000000e+02 2.613500795599265736e+00
1.010000000000000000e+02 2.613534803650520821e+00
1.020000000000000000e+02 2.613576336208003337e+00
1.030000000000000000e+02 2.613729357443487444e+00
1.040000000000000000e+02 2.613750994254616877e+00
1.050000000000000000e+02 2.613764943019880604e+00
1.060000000000000000e+02 2.613943325442052323e+00
1.070000000000000000e+02 2.614334819994671655e+00
1.080000000000000000e+02 2.614630226172593108e+00
1.090000000000000000e+02 2.614854225625435458e+00
1.100000000000000000e+02 2.614857303583465686e+00
1.110000000000000000e+02 2.614942539369247143e+00
1.120000000000000000e+02 2.615177417791172410e+00
1.130000000000000000e+02 2.615239426850093807e+00
1.140000000000000000e+02 2.615586786179122658e+00
1.150000000000000000e+02 2.615841545606159446e+00
1.160000000000000000e+02 2.615944759751787529e+00
1.170000000000000000e+02 2.616015632535050983e+00
1.180000000000000000e+02 2.616286113159575155e+00
1.190000000000000000e+02 2.616369294325071593e+00
1.200000000000000000e+02 2.616370022890929903e+00
1.210000000000000000e+02 2.616780809213523629e+00
1.220000000000000000e+02 2.616910861799201626e+00
1.230000000000000000e+02 2.617000507385223163e+00
1.240000000000000000e+02 2.617005093267400717e+00
1.250000000000000000e+02 2.617038951439322414e+00
1.260000000000000000e+02 2.617124717177057303e+00
1.270000000000000000e+02 2.617159688061184486e+00
1.280000000000000000e+02 2.617243628761507512e+00
1.290000000000000000e+02 2.617315344294748325e+00
1.300000000000000000e+02 2.617351268212191329e+00
1.310000000000000000e+02 2.617356563974546635e+00
1.320000000000000000e+02 2.617440168669102896e+00
1.330000000000000000e+02 2.617478210921877047e+00
1.340000000000000000e+02 2.617595795625751176e+00
1.350000000000000000e+02 2.617784424433451385e+00
1.360000000000000000e+02 2.617885565099862699e+00
1.370000000000000000e+02 2.617891014940756822e+00
1.380000000000000000e+02 2.617905833080392597e+00
1.390000000000000000e+02 2.618143385707055515e+00
1.400000000000000000e+02 2.618337325444539232e+00
1.410000000000000000e+02 2.618904570615142369e+00
1.420000000000000000e+02 2.619086229360246154e+00
1.430000000000000000e+02 2.619266972129524529e+00
1.440000000000000000e+02 2.619573759995860396e+00
1.450000000000000000e+02 2.619902639889079676e+00
1.460000000000000000e+02 2.620108622665104026e+00
1.470000000000000000e+02 2.620232473489235048e+00
1.480000000000000000e+02 2.620242324946826962e+00
1.490000000000000000e+02 2.620885420186522818e+00
1.500000000000000000e+02 2.620947485339762295e+00
1.510000000000000000e+02 2.622239115383795394e+00
1.520000000000000000e+02 2.622935427132484509e+00
1.530000000000000000e+02 2.717609864020949839e+00
1.540000000000000000e+02 2.718854346241527775e+00
1.550000000000000000e+02 2.719543132817982656e+00
1.560000000000000000e+02 2.720065692701170601e+00
1.570000000000000000e+02 2.720567604900924863e+00
1.580000000000000000e+02 2.720603342102615230e+00
1.590000000000000000e+02 2.721307273475767285e+00
1.600000000000000000e+02 2.721430752145741927e+00
1.610000000000000000e+02 2.721555251642020057e+00
1.620000000000000000e+02 2.721563397009993057e+00
1.630000000000000000e+02 2.721601726792084452e+00
1.640000000000000000e+02 2.721723562867981450e+00
1.650000000000000000e+02 2.721828109525675554e+00
1.660000000000000000e+02 2.722072534403063404e+00
1.670000000000000000e+02 2.722476336227828586e+00
1.680000000000000000e+02 2.722685841689244324e+00
1.690000000000000000e+02 2.722750477076367748e+00
1.700000000000000000e+02 2.722818899898717948e+00
1.710000000000000000e+02 2.723039773597168089e+00
1.720000000000000000e+02 2.723048164323950804e+00
1.730000000000000000e+02 2.723078944171721361e+00
1.740000000000000000e+02 2.723126684798760966e+00
1.750000000000000000e+02 2.723146913415337433e+00
1.760000000000000000e+02 2.723171667384658878e+00
1.770000000000000000e+02 2.723191712310074397e+00
1.780000000000000000e+02 2.723403260766597445e+00
1.790000000000000000e+02 2.723459620735594555e+00
1.800000000000000000e+02 2.723465326212826998e+00
1.810000000000000000e+02 2.723586333831117923e+00
1.820000000000000000e+02 2.723623979630894976e+00
1.830000000000000000e+02 2.723656067708961181e+00
1.840000000000000000e+02 2.723733333528782996e+00
1.850000000000000000e+02 2.723750032824979073e+00
1.860000000000000000e+02 2.723799791212289545e+00
1.870000000000000000e+02 2.723856863212686275e+00
1.880000000000000000e+02 2.723893512780433124e+00
1.890000000000000000e+02 2.723916819958326130e+00
1.900000000000000000e+02 2.724027401744343990e+00
1.910000000000000000e+02 2.724054836187533635e+00
1.920000000000000000e+02 2.724079474079636132e+00
1.930000000000000000e+02 2.724137274865534586e+00
1.940000000000000000e+02 2.724166262033003605e+00
1.950000000000000000e+02 2.724183743535506963e+00
1.960000000000000000e+02 2.724183775885617109e+00
1.970000000000000000e+02 2.724191410741447328e+00
1.980000000000000000e+02 2.724209571147550690e+00
1.990000000000000000e+02 2.724228027724965528e+00
2.000000000000000000e+02 2.724280910162002023e+00
2.010000000000000000e+02 2.724359468720269462e+00
2.020000000000000000e+02 2.724389613916759156e+00
2.030000000000000000e+02 2.724404537164047291e+00
2.040000000000000000e+02 2.724437038006198186e+00
2.050000000000000000e+02 2.724484589992582251e+00
2.060000000000000000e+02 2.724579637747547078e+00
2.070000000000000000e+02 2.724690158412965246e+00
2.080000000000000000e+02 2.724700581398319166e+00
2.090000000000000000e+02 2.724707746311020085e+00
2.100000000000000000e+02 2.724808571839981486e+00
2.110000000000000000e+02 2.724819511207631439e+00
2.120000000000000000e+02 2.724841940241788052e+00
2.130000000000000000e+02 2.725018033755798541e+00
2.140000000000000000e+02 2.725028283838571763e+00
2.150000000000000000e+02 2.725086144509851316e+00
2.160000000000000000e+02 2.725099915437488640e+00
2.170000000000000000e+02 2.725292158514120544e+00
2.180000000000000000e+02 2.725597307069187902e+00
2.190000000000000000e+02 2.725668948397486968e+00
2.200000000000000000e+02 2.725716296555418694e+00
2.210000000000000000e+02 2.725772725807787289e+00
2.220000000000000000e+02 2.725865506999210375e+00
2.230000000000000000e+02 2.725871735241655713e+00
2.240000000000000000e+02 2.725877959706282994e+00
2.250000000000000000e+02 2.725993206338605646e+00
2.260000000000000000e+02 2.726119980943733534e+00
2.270000000000000000e+02 2.726142417722402733e+00
2.280000000000000000e+02 2.726298910334496561e+00
2.290000000000000000e+02 2.726408035194487045e+00
2.300000000000000000e+02 2.726547537453916092e+00
2.310000000000000000e+02 2.726688998652721185e+00
2.320000000000000000e+02 2.726734835322995654e+00
2.330000000000000000e+02 2.726789432683678793e+00
2.340000000000000000e+02 2.726824559329511288e+00
2.350000000000000000e+02 2.726965409076780755e+00
2.360000000000000000e+02 2.726970553502962247e+00
2.370000000000000000e+02 2.727129100689098973e+00
2.380000000000000000e+02 2.727479963181476563e+00
2.390000000000000000e+02 2.727522454090222315e+00
2.400000000000000000e+02 2.727529626836977528e+00
2.410000000000000000e+02 2.728817455271955517e+00
2.420000000000000000e+02 2.730067676237436736e+00
2.430000000000000000e+02 2.852410340413909395e+00
2.440000000000000000e+02 2.852565248198615677e+00
2.450000000000000000e+02 2.852737216311035162e+00
2.460000000000000000e+02 2.852944152327798744e+00
2.470000000000000000e+02 2.852980348558036727e+00
2.480000000000000000e+02 2.853356146328183574e+00
2.490000000000000000e+02 2.853473042865077858e+00
2.500000000000000000e+02 2.853503007149574167e+00
2.510000000000000000e+02 2.853686060067866404e+00
2.520000000000000000e+02 2.854179213600890108e+00
2.530000000000000000e+02 2.854235162446462581e+00
2.540000000000000000e+02 2.854289102284599089e+00
2.550000000000000000e+02 2.854379559496618146e+00
2.560000000000000000e+02 2.854382045149107316e+00
2.570000000000000000e+02 2.854927823506760554e+00
2.580000000000000000e+02 2.854956550598050757e+00
2.590000000000000000e+02 2.855020893978617025e+00
2.600000000000000000e+02 2.855081907900856475e+00
2.610000000000000000e+02 2.855090247984161778e+00
2.620000000000000000e+02 2.855284232612008921e+00
2.630000000000000000e+02 2.855395988203599966e+00
2.640000000000000000e+02 2.855490763472157578e+00
2.650000000000000000e+02 2.855563324810931558e+00
2.660000000000000000e+02 2.855575270046465608e+00
2.670000000000000000e+02 2.855635818986601127e+00
2.680000000000000000e+02 2.855767122729986784e+00
2.690000000000000000e+02 2.855786322905049524e+00
2.700000000000000000e+02 2.855805468418858961e+00
2.710000000000000000e+02 2.855907587590384100e+00
2.720000000000000000e+02 2.855959091806799854e+00
2.730000000000000000e+02 2.856085590307675837e+00
2.740000000000000000e+02 2.856148525489030643e+00
2.750000000000000000e+02 2.856208916548729437e+00
2.760000000000000000e+02 2.856300061408906021e+00
2.770000000000000000e+02 2.856407869452786574e+00
2.780000000000000000e+02 2.856682451291033598e+00
2.790000000000000000e+02 2.856728768134865870e+00
2.800000000000000000e+02 2.857399781728565014e+00
2.810000000000000000e+02 2.857703841379635623e+00
2.820000000000000000e+02 2.857812143951262041e+00
2.830000000000000000e+02 2.857815271859128092e+00
2.840000000000000000e+02 2.858096068111111610e+00
2.850000000000000000e+02 2.858151807573410697e+00
2.860000000000000000e+02 2.858292409589936245e+00
2.870000000000000000e+02 2.858459333831961491e+00
2.880000000000000000e+02 2.858579094447065927e+00
2.890000000000000000e+02 2.858630364366012255e+00
2.900000000000000000e+02 2.858976857392520721e+00
2.910000000000000000e+02 2.859017077512945093e+00
2.920000000000000000e+02 2.859017578339550614e+00
2.930000000000000000e+02 2.859226835929266297e+00
2.940000000000000000e+02 2.859540196282619462e+00
2.950000000000000000e+02 2.859663510863794222e+00
2.960000000000000000e+02 2.859919428231655569e+00
2.970000000000000000e+02 2.860084550410063375e+00
2.980000000000000000e+02 2.860271619186794290e+00
2.990000000000000000e+02 2.860449874845274909e+00
3.000000000000000000e+02 2.860813898585693682e+00


==> u_nmf_1.txt <==
1.000000000000000000e+00 2.241293964997486971e-03
2.000000000000000000e+00 2.241855621690777914e-03
3.000000000000000000e+00 2.242127916597972011e-03
4.000000000000000000e+00 2.243253803043878964e-03
5.000000000000000000e+00 2.243967913655350518e-03
6.000000000000000000e+00 2.244069448847417578e-03
7.000000000000000000e+00 2.244114835650099209e-03
8.000000000000000000e+00 2.244152968589294833e-03
9.000000000000000000e+00 2.244558763256449593e-03
1.000000000000000000e+01 2.244842063860138463e-03
1.100000000000000000e+01 2.245125200195061208e-03
1.200000000000000000e+01 2.245237715907189621e-03
1.300000000000000000e+01 2.245969814102327222e-03
1.400000000000000000e+01 2.246252508574521269e-03
1.500000000000000000e+01 2.246335576271391195e-03
1.600000000000000000e+01 2.246402838365088063e-03
1.700000000000000000e+01 2.246504582110943511e-03
1.800000000000000000e+01 2.246613535857978818e-03
1.900000000000000000e+01 2.247174312715419751e-03
2.000000000000000000e+01 2.247493661092208900e-03
2.100000000000000000e+01 2.247528549668279148e-03
2.200000000000000000e+01 2.247680974239310916e-03
2.300000000000000000e+01 2.247899690605566041e-03
2.400000000000000000e+01 2.247966798097326621e-03
2.500000000000000000e+01 2.248038610018714308e-03
2.600000000000000000e+01 2.248089319758998349e-03
2.700000000000000000e+01 2.248326030066869711e-03
2.800000000000000000e+01 2.248539898848710659e-03
2.900000000000000000e+01 2.248733407305548819e-03
3.000000000000000000e+01 2.248806934378876250e-03
3.100000000000000000e+01 2.249176409328537945e-03
3.200000000000000000e+01 2.249185481484790739e-03
3.300000000000000000e+01 2.249229560351496699e-03
3.400000000000000000e+01 2.249240627035754055e-03
3.500000000000000000e+01 2.249399163121685880e-03
3.600000000000000000e+01 2.249400786932442310e-03
3.700000000000000000e+01 2.249426040292106140e-03
3.800000000000000000e+01 2.249662583346152128e-03
3.900000000000000000e+01 2.249718469921644509e-03
4.000000000000000000e+01 2.249763854839021294e-03
4.100000000000000000e+01 2.249970943124983500e-03
4.200000000000000000e+01 2.250508188771340162e-03
4.300000000000000000e+01 2.250693070718617385e-03
4.400000000000000000e+01 2.250705876916590971e-03
4.500000000000000000e+01 2.250832803405603249e-03
4.600000000000000000e+01 2.250865760441900319e-03
4.700000000000000000e+01 2.250894948233882718e-03
4.800000000000000000e+01 2.250928913903464754e-03
4.900000000000000000e+01 2.250939146463186609e-03
5.000000000000000000e+01 2.250948998111796349e-03
5.100000000000000000e+01 2.251029942654773127e-03
5.200000000000000000e+01 2.251132371541556942e-03
5.300000000000000000e+01 2.251457753613783901e-03
5.400000000000000000e+01 2.251892731291869204e-03
5.500000000000000000e+01 2.251998240988024088e-03
5.600000000000000000e+01 2.252041503149316247e-03
5.700000000000000000e+01 2.252206138837143691e-03
5.800000000000000000e+01 2.252295885256889139e-03
5.900000000000000000e+01 2.252331996598316236e-03
6.000000000000000000e+01 2.252422274233886919e-03
6.100000000000000000e+01 2.252601764884725345e-03
6.200000000000000000e+01 2.252615892586067904e-03
6.300000000000000000e+01 2.252769634746744267e-03
6.400000000000000000e+01 2.252798133149133512e-03
6.500000000000000000e+01 2.252933204917862125e-03
6.600000000000000000e+01 2.253086359057565862e-03
6.700000000000000000e+01 2.253145414529584938e-03
6.800000000000000000e+01 2.253394300396165117e-03
6.900000000000000000e+01 2.253473349821124086e-03
7.000000000000000000e+01 2.253512840704675196e-03
7.100000000000000000e+01 2.253660210539213012e-03
7.200000000000000000e+01 2.253700570341623296e-03
7.300000000000000000e+01 2.253851957242097078e-03
7.400000000000000000e+01 2.254039350103351474e-03
7.500000000000000000e+01 2.254716240304620312e-03
7.600000000000000000e+01 2.255176451336892134e-03
7.700000000000000000e+01 2.255550011890054309e-03
7.800000000000000000e+01 2.255619556625814825e-03
7.900000000000000000e+01 2.255694608395831472e-03
8.000000000000000000e+01 2.255839422425927939e-03
8.100000000000000000e+01 2.256241420292199457e-03
8.200000000000000000e+01 2.256484067953125339e-03
8.300000000000000000e+01 2.256595478104431174e-03
8.400000000000000000e+01 2.256602985707355929e-03
8.500000000000000000e+01 2.257003819572887034e-03
8.600000000000000000e+01 2.257200737128432517e-03
8.700000000000000000e+01 2.257516852011347969e-03
8.800000000000000000e+01 2.258157616038402801e-03
8.900000000000000000e+01 2.258416406433740031e-03
9.000000000000000000e+01 2.258486428269083478e-03
9.100000000000000000e+01 2.259257881629865659e-03
9.200000000000000000e+01 2.259785759436391209e-03
9.300000000000000000e+01 2.260319701073145067e-03
9.400000000000000000e+01 2.263312923686341786e-03
9.500000000000000000e+01 3.603329657256027982e-03
9.600000000000000000e+01 3.607003405271535200e-03
9.700000000000000000e+01 3.608854321616801215e-03
9.800000000000000000e+01 3.608914243092169617e-03
9.900000000000000000e+01 3.608938573597255534e-03
1.000000000000000000e+02 3.609409371735092849e-03
1.010000000000000000e+02 3.609658943437112251e-03
1.020000000000000000e+02 3.610091913788368925e-03
1.030000000000000000e+02 3.610127938964454233e-03
1.040000000000000000e+02 3.610401425909161299e-03
1.050000000000000000e+02 3.610432012864555132e-03
1.060000000000000000e+02 3.610632577928760308e-03
1.070000000000000000e+02 3.610871975837674861e-03
1.080000000000000000e+02 3.610894749975903338e-03
1.090000000000000000e+02 3.610929869474217152e-03
1.100000000000000000e+02 3.611546639313480394e-03
1.110000000000000000e+02 3.611553966993775403e-03
1.120000000000000000e+02 3.611802820979487846e-03
1.130000000000000000e+02 3.611885746117749190e-03
1.140000000000000000e+02 3.611958068718427398e-03
1.150000000000000000e+02 3.612165950691669999e-03
1.160000000000000000e+02 3.612239897165622337e-03
1.170000000000000000e+02 3.612263202427884456e-03
1.180000000000000000e+02 3.612281366233103478e-03
1.190000000000000000e+02 3.612776331256807409e-03
1.200000000000000000e+02 3.612861524169336605e-03
1.210000000000000000e+02 3.612917368612442431e-03
1.220000000000000000e+02 3.613204997764662193e-03
1.230000000000000000e+02 3.613244729883431736e-03
1.240000000000000000e+02 3.613305198542964003e-03
1.250000000000000000e+02 3.613314601925731329e-03
1.260000000000000000e+02 3.613485670321720921e-03
1.270000000000000000e+02 3.613508028511656662e-03
1.280000000000000000e+02 3.613513304356276348e-03
1.290000000000000000e+02 3.613525754608465368e-03
1.300000000000000000e+02 3.613550770923706912e-03
1.310000000000000000e+02 3.613595487429337606e-03
1.320000000000000000e+02 3.613688799325598215e-03
1.330000000000000000e+02 3.613807875568834579e-03
1.340000000000000000e+02 3.614242553923523952e-03
1.350000000000000000e+02 3.614299786085488006e-03
1.360000000000000000e+02 3.614315041344088198e-03
1.370000000000000000e+02 3.614481470605428008e-03
1.380000000000000000e+02 3.614626543734296427e-03
1.390000000000000000e+02 3.614631536318064272e-03
1.400000000000000000e+02 3.614667097377986978e-03
1.410000000000000000e+02 3.614803590062686412e-03
1.420000000000000000e+02 3.615036716453749049e-03
1.430000000000000000e+02 3.615280569759864952e-03
1.440000000000000000e+02 3.615296056183876609e-03
1.450000000000000000e+02 3.615413062535596540e-03
1.460000000000000000e+02 3.615532123265239456e-03
1.470000000000000000e+02 3.615726228015190159e-03
1.480000000000000000e+02 3.616138228637973216e-03
1.490000000000000000e+02 3.616148203849746563e-03
1.500000000000000000e+02 3.616319273424781298e-03
1.510000000000000000e+02 3.616381883029111746e-03
1.520000000000000000e+02 3.616421230551279762e-03
1.530000000000000000e+02 3.616684033012945460e-03
1.540000000000000000e+02 3.616686610710283158e-03
1.550000000000000000e+02 3.617076721735893591e-03
1.560000000000000000e+02 3.617134627290526962e-03
1.570000000000000000e+02 3.617203666966513093e-03
1.580000000000000000e+02 3.617523810503958746e-03
1.590000000000000000e+02 3.617578019936155791e-03
1.600000000000000000e+02 3.617697777468787280e-03
1.610000000000000000e+02 3.617700651790264291e-03
1.620000000000000000e+02 3.617791232667773044e-03
1.630000000000000000e+02 3.617931681494589505e-03
1.640000000000000000e+02 3.617978008606074613e-03
1.650000000000000000e+02 3.618023142663935945e-03
1.660000000000000000e+02 3.618371953040896635e-03
1.670000000000000000e+02 3.618585866871381652e-03
1.680000000000000000e+02 3.618591722086074956e-03
1.690000000000000000e+02 3.618652601082553068e-03
1.700000000000000000e+02 3.618743869518324316e-03
1.710000000000000000e+02 3.619287999638356144e-03
1.720000000000000000e+02 3.619532203041550978e-03
1.730000000000000000e+02 3.619590460868724047e-03
1.740000000000000000e+02 3.619701805825195542e-03
1.750000000000000000e+02 3.619807186044686660e-03
1.760000000000000000e+02 3.620334981782283301e-03
1.770000000000000000e+02 3.620458130021210388e-03
1.780000000000000000e+02 3.620462270134120007e-03
1.790000000000000000e+02 3.620515923059411823e-03
1.800000000000000000e+02 3.621776721831580781e-03
1.810000000000000000e+02 3.621975366304847500e-03
1.820000000000000000e+02 3.622046933762881546e-03
1.830000000000000000e+02 3.622353737956603408e-03
1.840000000000000000e+02 3.622593838315102139e-03
1.850000000000000000e+02 3.623427111668306791e-03
1.860000000000000000e+02 3.623542063429636105e-03
1.870000000000000000e+02 3.623717016907604914e-03
1.880000000000000000e+02 3.623879889516193765e-03
1.890000000000000000e+02 3.624829299549157165e-03
1.900000000000000000e+02 3.626223261483399202e-03
1.910000000000000000e+02 3.627982081434037546e-03
1.920000000000000000e+02 3.628619146595972369e-03
1.930000000000000000e+02 4.005686831590483596e-03
1.940000000000000000e+02 4.005761339792861427e-03
1.950000000000000000e+02 4.010683579972472955e-03
1.960000000000000000e+02 4.011282124897991817e-03
1.970000000000000000e+02 4.011675915895383110e-03
1.980000000000000000e+02 4.012082585544475034e-03
1.990000000000000000e+02 4.012715745993849191e-03
2.000000000000000000e+02 4.012962853578876977e-03
2.010000000000000000e+02 4.013010504152320600e-03
2.020000000000000000e+02 4.013077461931957406e-03
2.030000000000000000e+02 4.013220143724868447e-03
2.040000000000000000e+02 4.014847406764780052e-03
2.050000000000000000e+02 4.014941945749097262e-03
2.060000000000000000e+02 4.014949765831091547e-03
2.070000000000000000e+02 4.015003425123846344e-03
2.080000000000000000e+02 4.015176051447695571e-03
2.090000000000000000e+02 4.015220192371033066e-03
2.100000000000000000e+02 4.015306799950922080e-03
2.110000000000000000e+02 4.015374604011348256e-03
2.120000000000000000e+02 4.015404332837865971e-03
2.130000000000000000e+02 4.015557700075458002e-03
2.140000000000000000e+02 4.015572275616659075e-03
2.150000000000000000e+02 4.015610041264409610e-03
2.160000000000000000e+02 4.015740482801756321e-03
2.170000000000000000e+02 4.016525439386672836e-03
2.180000000000000000e+02 4.016531268404109969e-03
2.190000000000000000e+02 4.016581647394326486e-03
2.200000000000000000e+02 4.016628350141511657e-03
2.210000000000000000e+02 4.016681161936262387e-03
2.220000000000000000e+02 4.016698524741775175e-03
2.230000000000000000e+02 4.016752506933428564e-03
2.240000000000000000e+02 4.016796010022566539e-03
2.250000000000000000e+02 4.016966170870867221e-03
2.260000000000000000e+02 4.017382097324533746e-03
2.270000000000000000e+02 4.017436637978282279e-03
2.280000000000000000e+02 4.017455674989301069e-03
2.290000000000000000e+02 4.017504011338396235e-03
2.300000000000000000e+02 4.017541751337433582e-03
2.310000000000000000e+02 4.017603535734492158e-03
2.320000000000000000e+02 4.017665887145970526e-03
2.330000000000000000e+02 4.017723697172227888e-03
2.340000000000000000e+02 4.017747454607363371e-03
2.350000000000000000e+02 4.017766188186075969e-03
2.360000000000000000e+02 4.017842132228902942e-03
2.370000000000000000e+02 4.017929792532820565e-03
2.380000000000000000e+02 4.018066133832928939e-03
2.390000000000000000e+02 4.018127031953123117e-03
2.400000000000000000e+02 4.018544697642685570e-03
2.410000000000000000e+02 4.018593403173205750e-03
2.420000000000000000e+02 4.018748471177987190e-03
2.430000000000000000e+02 4.018806546042721223e-03
2.440000000000000000e+02 4.018816949775430754e-03
2.450000000000000000e+02 4.018994898849844941e-03
2.460000000000000000e+02 4.019109944310150784e-03
2.470000000000000000e+02 4.019292999397207182e-03
2.480000000000000000e+02 4.019311282926965080e-03
2.490000000000000000e+02 4.019385983733609648e-03
2.500000000000000000e+02 4.019416954903068558e-03
2.510000000000000000e+02 4.019473029591671964e-03
2.520000000000000000e+02 4.019524717464540049e-03
2.530000000000000000e+02 4.019686926121642662e-03
2.540000000000000000e+02 4.019781266448170867e-03
2.550000000000000000e+02 4.019787508982542237e-03
2.560000000000000000e+02 4.020139679411203343e-03
2.570000000000000000e+02 4.020155346015328451e-03
2.580000000000000000e+02 4.020196066679948207e-03
2.590000000000000000e+02 4.020246477063302813e-03
2.600000000000000000e+02 4.020316556254396184e-03
2.610000000000000000e+02 4.020333146487282440e-03
2.620000000000000000e+02 4.020368675957898021e-03
2.630000000000000000e+02 4.020495001880617855e-03
2.640000000000000000e+02 4.020584771310558615e-03
2.650000000000000000e+02 4.020676846845744508e-03
2.660000000000000000e+02 4.020730869663323263e-03
2.670000000000000000e+02 4.020816259927503973e-03
2.680000000000000000e+02 4.020892254939433148e-03
2.690000000000000000e+02 4.020958556969443480e-03
2.700000000000000000e+02 4.021292290496602563e-03
2.710000000000000000e+02 4.021364084186665813e-03
2.720000000000000000e+02 4.021692338360497061e-03
2.730000000000000000e+02 4.021696372262311206e-03
2.740000000000000000e+02 4.021836165804677267e-03
2.750000000000000000e+02 4.021890038382464061e-03
2.760000000000000000e+02 4.021919084453574877e-03
2.770000000000000000e+02 4.021958657039140933e-03
2.780000000000000000e+02 4.022133589321862795e-03
2.790000000000000000e+02 4.022263222931644379e-03
2.800000000000000000e+02 4.022361866991301139e-03
2.810000000000000000e+02 4.022676891718324384e-03
2.820000000000000000e+02 4.022867362770818876e-03
2.830000000000000000e+02 4.023123597551811828e-03
2.840000000000000000e+02 4.023504718351251543e-03
2.850000000000000000e+02 4.023626854523574062e-03
2.860000000000000000e+02 4.024033933309538805e-03
2.870000000000000000e+02 4.024219313223846919e-03
2.880000000000000000e+02 4.024273083288253117e-03
2.890000000000000000e+02 4.024369545211417543e-03
2.900000000000000000e+02 4.024512929719022310e-03
2.910000000000000000e+02 4.024755093505179813e-03
2.920000000000000000e+02 4.024776465867801675e-03
2.930000000000000000e+02 4.024981877464861579e-03
2.940000000000000000e+02 4.025707127529355896e-03
2.950000000000000000e+02 4.026121312774441456e-03
2.960000000000000000e+02 4.026551008148851127e-03
2.970000000000000000e+02 4.027288907300593558e-03
2.980000000000000000e+02 4.027413927241534942e-03
2.990000000000000000e+02 4.027998827699968976e-03
3.000000000000000000e+02 4.030103426523934385e-03


==> u_nmf_noise.txt <==
1.000000000000000000e+00 2.406310133489821812e+00
2.000000000000000000e+00 2.417652405827644735e+00
3.000000000000000000e+00 2.417885421218524122e+00
4.000000000000000000e+00 2.422938491768511948e+00
5.000000000000000000e+00 2.426453710797821905e+00
6.000000000000000000e+00 2.426710568017847347e+00
7.000000000000000000e+00 2.429974570868503658e+00
8.000000000000000000e+00 2.430705686423310752e+00
9.000000000000000000e+00 2.433911265117401523e+00
1.000000000000000000e+01 2.434219135290284886e+00
1.100000000000000000e+01 2.435040666072860738e+00
1.200000000000000000e+01 2.435168361910540646e+00
1.300000000000000000e+01 2.435391968885159297e+00
1.400000000000000000e+01 2.437156526475326768e+00
1.500000000000000000e+01 2.438068808347534588e+00
1.600000000000000000e+01 2.438522761178627096e+00
1.700000000000000000e+01 2.446052409668933780e+00
1.800000000000000000e+01 2.447260749321090945e+00
1.900000000000000000e+01 2.449179670503746298e+00
2.000000000000000000e+01 2.449756040515433941e+00
2.100000000000000000e+01 2.450253063941719045e+00
2.200000000000000000e+01 2.451654952332642967e+00
2.300000000000000000e+01 2.452870265719820253e+00
2.400000000000000000e+01 2.453434730368755368e+00
2.500000000000000000e+01 2.453981352509933433e+00
2.600000000000000000e+01 2.456591631571748646e+00
2.700000000000000000e+01 2.456648214422244347e+00
2.800000000000000000e+01 2.458412297990839601e+00
2.900000000000000000e+01 2.458686904093799974e+00
3.000000000000000000e+01 2.458687294413709701e+00
3.100000000000000000e+01 2.458929393294507992e+00
3.200000000000000000e+01 2.461149651039218789e+00
3.300000000000000000e+01 2.461285160025123098e+00
3.400000000000000000e+01 2.461285285865673966e+00
3.500000000000000000e+01 2.462841285119858448e+00
3.600000000000000000e+01 2.464324689180691141e+00
3.700000000000000000e+01 2.468333997801206880e+00
3.800000000000000000e+01 2.473119731257724663e+00
3.900000000000000000e+01 2.473421319956215836e+00
4.000000000000000000e+01 2.481904004261731078e+00
4.100000000000000000e+01 2.494055357000830142e+00
4.200000000000000000e+01 2.495571667697303653e+00
4.300000000000000000e+01 2.507212034320766225e+00
4.400000000000000000e+01 2.516315542243772629e+00
4.500000000000000000e+01 2.520140465972840360e+00
4.600000000000000000e+01 2.521544382938597728e+00
4.700000000000000000e+01 2.522401070190389394e+00
4.800000000000000000e+01 2.523033555566558839e+00
4.900000000000000000e+01 2.523466490990906586e+00
5.000000000000000000e+01 2.523739593695073502e+00
5.100000000000000000e+01 2.526847352779748590e+00
5.200000000000000000e+01 2.527867827000670253e+00
5.300000000000000000e+01 2.528828754640834564e+00
5.400000000000000000e+01 2.530083313822411917e+00
5.500000000000000000e+01 2.530365093379967512e+00
5.600000000000000000e+01 2.530489378508586462e+00
5.700000000000000000e+01 2.530712187148290493e+00
5.800000000000000000e+01 2.533559480042821832e+00
5.900000000000000000e+01 2.534640422287070649e+00
6.000000000000000000e+01 2.537594025474241288e+00
6.100000000000000000e+01 2.537829748021244836e+00
6.200000000000000000e+01 2.537884489763506668e+00
6.300000000000000000e+01 2.538722147287686415e+00
6.400000000000000000e+01 2.541140440803146827e+00
6.500000000000000000e+01 2.541283377518516406e+00
6.600000000000000000e+01 2.542159214155955471e+00
6.700000000000000000e+01 2.542734844839832142e+00
6.800000000000000000e+01 2.544405515420316011e+00
6.900000000000000000e+01 2.544837807268689023e+00
7.000000000000000000e+01 2.544899070146352305e+00
7.100000000000000000e+01 2.545616512699313105e+00
7.200000000000000000e+01 2.546359938213030638e+00
7.300000000000000000e+01 2.549029379830559439e+00
7.400000000000000000e+01 2.551943194043208241e+00
7.500000000000000000e+01 2.552775763361061934e+00
7.600000000000000000e+01 2.553112576802676781e+00
7.700000000000000000e+01 2.554810359682198051e+00
7.800000000000000000e+01 2.556405775025837546e+00
7.900000000000000000e+01 2.557512089196852578e+00
8.000000000000000000e+01 2.557707070799918547e+00
8.100000000000000000e+01 2.559452070277846047e+00
8.200000000000000000e+01 2.560115413324301592e+00
8.300000000000000000e+01 2.561573138524244619e+00
8.400000000000000000e+01 2.561901081400748570e+00
8.500000000000000000e+01 2.563192734029054787e+00
8.600000000000000000e+01 2.567485828505398526e+00
8.700000000000000000e+01 2.567633904021620506e+00
8.800000000000000000e+01 2.567732738870357689e+00
8.900000000000000000e+01 2.568773919068475298e+00
9.000000000000000000e+01 2.573336024006408262e+00
9.100000000000000000e+01 2.577479815393151519e+00
9.200000000000000000e+01 2.583116871140786142e+00
9.300000000000000000e+01 2.586810125112484204e+00
9.400000000000000000e+01 2.586911847964036060e+00
9.500000000000000000e+01 2.587056918319596388e+00
9.600000000000000000e+01 2.589033739498837416e+00
9.700000000000000000e+01 2.589527687914210397e+00
9.800000000000000000e+01 2.591307970479304501e+00
9.900000000000000000e+01 2.593490851614997261e+00
1.000000000000000000e+02 2.594886732800403273e+00
1.010000000000000000e+02 2.595534692793083575e+00
1.020000000000000000e+02 2.595654729573414699e+00
1.030000000000000000e+02 2.598659993227106391e+00
1.040000000000000000e+02 2.599562885547311186e+00
1.050000000000000000e+02 2.599891716244174589e+00
1.060000000000000000e+02 2.600585415830127811e+00
1.070000000000000000e+02 2.603851284854722170e+00
1.080000000000000000e+02 2.604610769194974917e+00
1.090000000000000000e+02 2.606420940412126352e+00
1.100000000000000000e+02 2.606819873738577265e+00
1.110000000000000000e+02 2.607037638242005961e+00
1.120000000000000000e+02 2.608624104112994058e+00
1.130000000000000000e+02 2.608669074617539607e+00
1.140000000000000000e+02 2.608733666386497951e+00
1.150000000000000000e+02 2.608870529048342046e+00
1.160000000000000000e+02 2.608911788926407738e+00
1.170000000000000000e+02 2.609440010767310358e+00
1.180000000000000000e+02 2.612850859160263717e+00
1.190000000000000000e+02 2.613047503607138999e+00
1.200000000000000000e+02 2.613949960097072811e+00
1.210000000000000000e+02 2.614882504742672253e+00
1.220000000000000000e+02 2.615207371896913102e+00
1.230000000000000000e+02 2.615399081369311762e+00
1.240000000000000000e+02 2.616105396519303294e+00
1.250000000000000000e+02 2.616587373651578119e+00
1.260000000000000000e+02 2.617870568580308976e+00
1.270000000000000000e+02 2.617887706352687971e+00
1.280000000000000000e+02 2.617970670073272110e+00
1.290000000000000000e+02 2.618297834356742904e+00
1.300000000000000000e+02 2.624100142658583490e+00
1.310000000000000000e+02 2.624462130230925005e+00
1.320000000000000000e+02 2.624599659334660551e+00
1.330000000000000000e+02 2.626828957484804938e+00
1.340000000000000000e+02 2.629388190529778679e+00
1.350000000000000000e+02 2.630608149077709346e+00
1.360000000000000000e+02 2.631050543415937248e+00
1.370000000000000000e+02 2.633421447992165376e+00
1.380000000000000000e+02 2.633548350134948368e+00
1.390000000000000000e+02 2.635325169482422236e+00
1.400000000000000000e+02 2.635497391534090905e+00
1.410000000000000000e+02 2.637236587225891604e+00
1.420000000000000000e+02 2.640644805837034426e+00
1.430000000000000000e+02 2.640810658905497821e+00
1.440000000000000000e+02 2.643387956791159343e+00
1.450000000000000000e+02 2.644018292738958831e+00
1.460000000000000000e+02 2.645818277809072416e+00
1.470000000000000000e+02 2.647537777474344711e+00
1.480000000000000000e+02 2.648409944263576676e+00
1.490000000000000000e+02 2.649359571836369831e+00
1.500000000000000000e+02 2.650349863984523324e+00
1.510000000000000000e+02 2.663126204215366499e+00
1.520000000000000000e+02 2.671646041333656907e+00
1.530000000000000000e+02 2.682164767578772757e+00
1.540000000000000000e+02 2.684939104090940720e+00
1.550000000000000000e+02 2.689869225752774540e+00
1.560000000000000000e+02 2.691194850474454281e+00
1.570000000000000000e+02 2.691770915630473660e+00
1.580000000000000000e+02 2.691983537995286113e+00
1.590000000000000000e+02 2.692255756556382718e+00
1.600000000000000000e+02 2.693361938116960008e+00
1.610000000000000000e+02 2.694034029462404778e+00
1.620000000000000000e+02 2.697347183780676172e+00
1.630000000000000000e+02 2.701633038289571243e+00
1.640000000000000000e+02 2.702428583146057051e+00
1.650000000000000000e+02 2.702486344142005503e+00
1.660000000000000000e+02 2.702660843363363874e+00
1.670000000000000000e+02 2.702887254163509834e+00
1.680000000000000000e+02 2.703253764561523997e+00
1.690000000000000000e+02 2.703364119113448094e+00
1.700000000000000000e+02 2.704433971281253513e+00
1.710000000000000000e+02 2.705569748578934508e+00
1.720000000000000000e+02 2.705815356888187750e+00
1.730000000000000000e+02 2.707334261283403265e+00
1.740000000000000000e+02 2.708958263554512857e+00
1.750000000000000000e+02 2.709467209476238203e+00
1.760000000000000000e+02 2.709494791346876763e+00
1.770000000000000000e+02 2.709727302495569479e+00
1.780000000000000000e+02 2.710515693658559044e+00
1.790000000000000000e+02 2.712901471954123345e+00
1.800000000000000000e+02 2.713098254067118020e+00
1.810000000000000000e+02 2.714409440865698464e+00
1.820000000000000000e+02 2.716524050168083626e+00
1.830000000000000000e+02 2.717478551882491544e+00
1.840000000000000000e+02 2.717547470588149938e+00
1.850000000000000000e+02 2.718169667657901023e+00
1.860000000000000000e+02 2.718472229251629013e+00
1.870000000000000000e+02 2.718623556394115237e+00
1.880000000000000000e+02 2.719958342666563667e+00
1.890000000000000000e+02 2.720171743894355565e+00
1.900000000000000000e+02 2.721179119278684944e+00
1.910000000000000000e+02 2.721668419490264945e+00
1.920000000000000000e+02 2.721743304331384117e+00
1.930000000000000000e+02 2.722057493774219239e+00
1.940000000000000000e+02 2.722657861185108441e+00
1.950000000000000000e+02 2.723391095201888046e+00
1.960000000000000000e+02 2.726840095502791605e+00
1.970000000000000000e+02 2.727211520232581954e+00
1.980000000000000000e+02 2.727887922919338681e+00
1.990000000000000000e+02 2.728911038604938000e+00
2.000000000000000000e+02 2.730199935005721557e+00
2.010000000000000000e+02 2.730693394267432961e+00
2.020000000000000000e+02 2.731141967511363955e+00
2.030000000000000000e+02 2.731538901748709947e+00
2.040000000000000000e+02 2.732087707044517533e+00
2.050000000000000000e+02 2.732098527036101121e+00
2.060000000000000000e+02 2.733598829714819267e+00
2.070000000000000000e+02 2.733685605148270525e+00
2.080000000000000000e+02 2.733705570053256206e+00
2.090000000000000000e+02 2.734312700499895499e+00
2.100000000000000000e+02 2.734537008675776093e+00
2.110000000000000000e+02 2.734544355541080662e+00
2.120000000000000000e+02 2.734912695038852704e+00
2.130000000000000000e+02 2.736963145717517865e+00
2.140000000000000000e+02 2.736982517170595930e+00
2.150000000000000000e+02 2.737164970070056214e+00
2.160000000000000000e+02 2.741909851044471491e+00
2.170000000000000000e+02 2.743836763639541321e+00
2.180000000000000000e+02 2.744120842239072822e+00
2.190000000000000000e+02 2.744381409076474654e+00
2.200000000000000000e+02 2.744531833043180491e+00
2.210000000000000000e+02 2.744541364432105723e+00
2.220000000000000000e+02 2.744853161115301532e+00
2.230000000000000000e+02 2.746434898634785071e+00
2.240000000000000000e+02 2.748069846640357028e+00
2.250000000000000000e+02 2.748476676554282516e+00
2.260000000000000000e+02 2.748903411881609138e+00
2.270000000000000000e+02 2.749135715295670579e+00
2.280000000000000000e+02 2.749282483791610332e+00
2.290000000000000000e+02 2.750614584345292712e+00
2.300000000000000000e+02 2.750672552058746057e+00
2.310000000000000000e+02 2.751928301595904180e+00
2.320000000000000000e+02 2.752772918278638237e+00
2.330000000000000000e+02 2.753282512001989701e+00
2.340000000000000000e+02 2.759476574320067321e+00
2.350000000000000000e+02 2.760909776358186907e+00
2.360000000000000000e+02 2.762292528661338675e+00
2.370000000000000000e+02 2.762368484830550752e+00
2.380000000000000000e+02 2.762475766005292765e+00
2.390000000000000000e+02 2.763830418592508220e+00
2.400000000000000000e+02 2.765204816807667054e+00
2.410000000000000000e+02 2.769385776844992098e+00
2.420000000000000000e+02 2.790826428644703761e+00
2.430000000000000000e+02 2.813836395392641077e+00
2.440000000000000000e+02 2.814745189032849648e+00
2.450000000000000000e+02 2.819659172848890449e+00
2.460000000000000000e+02 2.821390731210331904e+00
2.470000000000000000e+02 2.823209793536889833e+00
2.480000000000000000e+02 2.826085158150657861e+00
2.490000000000000000e+02 2.828086180782257930e+00
2.500000000000000000e+02 2.830125879812548373e+00
2.510000000000000000e+02 2.830187590673014508e+00
2.520000000000000000e+02 2.830424105253527500e+00
2.530000000000000000e+02 2.830899616670906394e+00
2.540000000000000000e+02 2.832631785898824361e+00
2.550000000000000000e+02 2.833782324625583104e+00
2.560000000000000000e+02 2.834283415293383346e+00
2.570000000000000000e+02 2.834540666841753875e+00
2.580000000000000000e+02 2.835126123306597190e+00
2.590000000000000000e+02 2.836593562215327324e+00
2.600000000000000000e+02 2.837757534855644082e+00
2.610000000000000000e+02 2.841576908959851711e+00
2.620000000000000000e+02 2.842103273242052364e+00
2.630000000000000000e+02 2.843412426465043996e+00
2.640000000000000000e+02 2.843533993534558491e+00
2.650000000000000000e+02 2.844611168725899919e+00
2.660000000000000000e+02 2.847848368455495383e+00
2.670000000000000000e+02 2.847862484506289871e+00
2.680000000000000000e+02 2.848141329617016826e+00
2.690000000000000000e+02 2.848666675010419702e+00
2.700000000000000000e+02 2.849347331291284036e+00
2.710000000000000000e+02 2.849651228425573279e+00
2.720000000000000000e+02 2.850777462149205910e+00
2.730000000000000000e+02 2.853111007453235093e+00
2.740000000000000000e+02 2.853472617824288626e+00
2.750000000000000000e+02 2.853654246112345305e+00
2.760000000000000000e+02 2.853675461896116428e+00
2.770000000000000000e+02 2.854992303291006728e+00
2.780000000000000000e+02 2.855055674477350536e+00
2.790000000000000000e+02 2.855542679475575607e+00
2.800000000000000000e+02 2.857238855018634727e+00
2.810000000000000000e+02 2.860052724482421649e+00
2.820000000000000000e+02 2.862061239628205467e+00
2.830000000000000000e+02 2.862852612991818368e+00
2.840000000000000000e+02 2.862897413153056903e+00
2.850000000000000000e+02 2.863044525071499535e+00
2.860000000000000000e+02 2.866932924773755609e+00
2.870000000000000000e+02 2.867083005612301339e+00
2.880000000000000000e+02 2.867529996546913207e+00
2.890000000000000000e+02 2.869247931770180227e+00
2.900000000000000000e+02 2.873360861023160240e+00
2.910000000000000000e+02 2.873369330387254728e+00
2.920000000000000000e+02 2.873858381873491741e+00
2.930000000000000000e+02 2.876733940646706067e+00
2.940000000000000000e+02 2.876982975620657523e+00
2.950000000000000000e+02 2.877823533493872876e+00
2.960000000000000000e+02 2.883253837114431839e+00
2.970000000000000000e+02 2.884831407148245042e+00
2.980000000000000000e+02 2.886324452805100194e+00
2.990000000000000000e+02 2.901404985045652030e+00
3.000000000000000000e+02 2.901503361694081295e+00


==> u_pg.txt <==
1.000000000000000000e+00 2.613304020188821856e-03
2.000000000000000000e+00 2.614622394268749633e-03
3.000000000000000000e+00 2.615472003575916235e-03
4.000000000000000000e+00 2.616596542730269693e-03
5.000000000000000000e+00 2.617622416628400620e-03
6.000000000000000000e+00 2.617689018309301858e-03
7.000000000000000000e+00 2.617996512722173350e-03
8.000000000000000000e+00 2.618204742707352060e-03
9.000000000000000000e+00 2.618258915757400510e-03
1.000000000000000000e+01 2.618287526709745655e-03
1.100000000000000000e+01 2.618981962335555254e-03
1.200000000000000000e+01 2.619016057511019870e-03
1.300000000000000000e+01 2.619049205014020547e-03
1.400000000000000000e+01 2.619324037109778489e-03
1.500000000000000000e+01 2.619331304720379488e-03
1.600000000000000000e+01 2.619570529524246818e-03
1.700000000000000000e+01 2.619647360370297093e-03
1.800000000000000000e+01 2.619964099794235609e-03
1.900000000000000000e+01 2.619972041936292038e-03
2.000000000000000000e+01 2.620130680822989593e-03
2.100000000000000000e+01 2.620226944561243696e-03
2.200000000000000000e+01 2.620370770036912177e-03
2.300000000000000000e+01 2.620659483801464611e-03
2.400000000000000000e+01 2.620705282673334909e-03
2.500000000000000000e+01 2.620724039132748748e-03
2.600000000000000000e+01 2.620952597749220091e-03
2.700000000000000000e+01 2.621003813127029906e-03
2.800000000000000000e+01 2.621056271575277971e-03
2.900000000000000000e+01 2.621085018838966840e-03
3.000000000000000000e+01 2.621351084147375329e-03
3.100000000000000000e+01 2.621494236479124731e-03
3.200000000000000000e+01 2.621694613211627244e-03
3.300000000000000000e+01 2.622283571340837914e-03
3.400000000000000000e+01 2.622337833380694507e-03
3.500000000000000000e+01 2.622368052583232828e-03
3.600000000000000000e+01 2.622488138040966754e-03
3.700000000000000000e+01 2.622702820831340591e-03
3.800000000000000000e+01 2.622720205739992577e-03
3.900000000000000000e+01 2.622912867073705183e-03
4.000000000000000000e+01 2.623137360292291439e-03
4.100000000000000000e+01 2.623265470881979301e-03
4.200000000000000000e+01 2.623398868311781294e-03
4.300000000000000000e+01 2.623438726820118052e-03
4.400000000000000000e+01 2.623543497737750203e-03
4.500000000000000000e+01 2.623678669577532690e-03
4.600000000000000000e+01 2.623829708772034818e-03
4.700000000000000000e+01 2.623907578548277837e-03
4.800000000000000000e+01 2.624070832786255802e-03
4.900000000000000000e+01 2.624086418341395679e-03
5.000000000000000000e+01 2.624093192479978222e-03
5.100000000000000000e+01 2.624132149570731175e-03
5.200000000000000000e+01 2.624464127870633316e-03
5.300000000000000000e+01 2.624524781055410927e-03
5.400000000000000000e+01 2.624582541930955710e-03
5.500000000000000000e+01 2.624588607218981875e-03
5.600000000000000000e+01 2.624676983183292425e-03
5.700000000000000000e+01 2.624705980513284461e-03
5.800000000000000000e+01 2.624751886400403418e-03
5.900000000000000000e+01 2.624876866740966704e-03
6.000000000000000000e+01 2.624928643509579287e-03
6.100000000000000000e+01 2.624993630203365565e-03
6.200000000000000000e+01 2.625010030449028819e-03
6.300000000000000000e+01 2.625040396719327453e-03
6.400000000000000000e+01 2.625565661713763488e-03
6.500000000000000000e+01 2.625690091729827695e-03
6.600000000000000000e+01 2.625739560296118293e-03
6.700000000000000000e+01 2.625804529085376884e-03
6.800000000000000000e+01 2.625835114188357095e-03
6.900000000000000000e+01 2.625838744351122103e-03
7.000000000000000000e+01 2.625864662917419198e-03
7.100000000000000000e+01 2.625873556374261255e-03
7.200000000000000000e+01 2.626012490022911188e-03
7.300000000000000000e+01 2.626311785546859862e-03
7.400000000000000000e+01 2.626479686884400627e-03
7.500000000000000000e+01 2.626656958619337772e-03
7.600000000000000000e+01 2.626724368196706183e-03
7.700000000000000000e+01 2.626786942846099683e-03
7.800000000000000000e+01 2.626847451689021118e-03
7.900000000000000000e+01 2.627125420294356296e-03
8.000000000000000000e+01 2.627216902531663480e-03
8.100000000000000000e+01 2.627703015351247080e-03
8.200000000000000000e+01 2.627821691790324481e-03
8.300000000000000000e+01 2.627881059380809611e-03
8.400000000000000000e+01 2.627913199312761992e-03
8.500000000000000000e+01 2.627979164096960751e-03
8.600000000000000000e+01 2.628162594643536094e-03
8.700000000000000000e+01 2.628263402700749089e-03
8.800000000000000000e+01 2.628342433156747541e-03
8.900000000000000000e+01 2.628345909471529150e-03
9.000000000000000000e+01 2.628451726535276350e-03
9.100000000000000000e+01 2.628454569751000839e-03
9.200000000000000000e+01 2.628823641293149410e-03
9.300000000000000000e+01 2.629065385089966733e-03
9.400000000000000000e+01 2.629259949958438845e-03
9.500000000000000000e+01 2.629336013642933050e-03
9.600000000000000000e+01 2.629345646296135913e-03
9.700000000000000000e+01 2.629793133777839128e-03
9.800000000000000000e+01 2.629978874493798385e-03
9.900000000000000000e+01 2.630443961515809784e-03
1.000000000000000000e+02 2.630626541703966030e-03
1.010000000000000000e+02 2.630718782896948865e-03
1.020000000000000000e+02 2.630871015035040391e-03
1.030000000000000000e+02 2.631612451282468179e-03
1.040000000000000000e+02 2.631929428919197768e-03
1.050000000000000000e+02 2.632660634651548971e-03
1.060000000000000000e+02 2.634280132446559924e-03
1.070000000000000000e+02 2.634908105269688841e-03
1.080000000000000000e+02 2.635659251421900925e-03
1.090000000000000000e+02 2.636187429740681314e-03
1.100000000000000000e+02 2.637324978108488219e-03
1.110000000000000000e+02 3.248507611837579169e-03
1.120000000000000000e+02 3.249602637372713942e-03
1.130000000000000000e+02 3.249939650743610339e-03
1.140000000000000000e+02 3.250571074518146270e-03
1.150000000000000000e+02 3.251116873578540744e-03
1.160000000000000000e+02 3.251473940312557369e-03
1.170000000000000000e+02 3.252103484417435530e-03
1.180000000000000000e+02 3.252255251958210708e-03
1.190000000000000000e+02 3.252329740316731079e-03
1.200000000000000000e+02 3.253359894582313547e-03
1.210000000000000000e+02 3.253419815939677384e-03
1.220000000000000000e+02 3.254883273218902012e-03
1.230000000000000000e+02 3.255015217098975074e-03
1.240000000000000000e+02 3.255587961325533825e-03
1.250000000000000000e+02 3.255642700908108460e-03
1.260000000000000000e+02 3.255647826352258724e-03
1.270000000000000000e+02 3.255654247760190589e-03
1.280000000000000000e+02 3.255813360133388151e-03
1.290000000000000000e+02 3.255998805286831107e-03
1.300000000000000000e+02 3.256547968231666111e-03
1.310000000000000000e+02 3.256723280947209503e-03
1.320000000000000000e+02 3.256795257721490679e-03
1.330000000000000000e+02 3.256859690972327068e-03
1.340000000000000000e+02 3.256915080580760364e-03
1.350000000000000000e+02 3.257082701775108197e-03
1.360000000000000000e+02 3.257090617806312864e-03
1.370000000000000000e+02 3.257326125925956786e-03
1.380000000000000000e+02 3.257424446382275410e-03
1.390000000000000000e+02 3.257735435876867036e-03
1.400000000000000000e+02 3.257911037619470093e-03
1.410000000000000000e+02 3.258096623166601043e-03
1.420000000000000000e+02 3.258351715269032847e-03
1.430000000000000000e+02 3.258390712632514528e-03
1.440000000000000000e+02 3.258691429138036930e-03
1.450000000000000000e+02 3.258769356170124545e-03
1.460000000000000000e+02 3.258790594393503725e-03
1.470000000000000000e+02 3.258809870094226801e-03
1.480000000000000000e+02 3.259060131496786805e-03
1.490000000000000000e+02 3.259190916140814603e-03
1.500000000000000000e+02 3.259205748609881811e-03
1.510000000000000000e+02 3.259566065902629473e-03
1.520000000000000000e+02 3.259675605541411357e-03
1.530000000000000000e+02 3.259998396740100904e-03
1.540000000000000000e+02 3.260071564586018364e-03
1.550000000000000000e+02 3.260342899095685330e-03
1.560000000000000000e+02 3.260550504268042767e-03
1.570000000000000000e+02 3.260620661221046331e-03
1.580000000000000000e+02 3.260832210708465399e-03
1.590000000000000000e+02 3.260881346009818216e-03
1.600000000000000000e+02 3.261097874097056582e-03
1.610000000000000000e+02 3.261177605404015634e-03
1.620000000000000000e+02 3.261482671332534711e-03
1.630000000000000000e+02 3.261570893200292469e-03
1.640000000000000000e+02 3.261631365198432338e-03
1.650000000000000000e+02 3.261669769584930531e-03
1.660000000000000000e+02 3.261765590281708298e-03
1.670000000000000000e+02 3.262115284420255470e-03
1.680000000000000000e+02 3.262126285609963806e-03
1.690000000000000000e+02 3.262170221766884804e-03
1.700000000000000000e+02 3.262239046854865585e-03
1.710000000000000000e+02 3.262405356346452252e-03
1.720000000000000000e+02 3.262427212999187334e-03
1.730000000000000000e+02 3.262726699071700782e-03
1.740000000000000000e+02 3.262798507928937539e-03
1.750000000000000000e+02 3.262816553477496020e-03
1.760000000000000000e+02 3.263187074205885219e-03
1.770000000000000000e+02 3.263691499815507980e-03
1.780000000000000000e+02 3.263738193837067893e-03
1.790000000000000000e+02 3.264045436763710843e-03
1.800000000000000000e+02 3.264207119692857061e-03
1.810000000000000000e+02 3.264635076711559954e-03
1.820000000000000000e+02 3.264898482060960179e-03
1.830000000000000000e+02 3.264958477123126694e-03
1.840000000000000000e+02 3.265146741472339711e-03
1.850000000000000000e+02 3.265239380701660810e-03
1.860000000000000000e+02 3.265983897733853916e-03
1.870000000000000000e+02 3.266527892431623798e-03
1.880000000000000000e+02 3.266818910563106144e-03
1.890000000000000000e+02 3.270368989988018272e-03
1.900000000000000000e+02 3.270740018324835852e-03
1.910000000000000000e+02 4.080463917825815669e-03
1.920000000000000000e+02 4.084746594116994527e-03
1.930000000000000000e+02 4.086224556100664929e-03
1.940000000000000000e+02 4.086244538910879624e-03
1.950000000000000000e+02 4.086795939628044480e-03
1.960000000000000000e+02 4.086995789499807061e-03
1.970000000000000000e+02 4.087556395958417098e-03
1.980000000000000000e+02 4.088465388719460594e-03
1.990000000000000000e+02 4.088773596325430415e-03
2.000000000000000000e+02 4.089505928632097657e-03
2.010000000000000000e+02 4.089770672281917152e-03
2.020000000000000000e+02 4.089995483866928211e-03
2.030000000000000000e+02 4.090014600156944430e-03
2.040000000000000000e+02 4.090342841338799260e-03
2.050000000000000000e+02 4.090344425290333430e-03
2.060000000000000000e+02 4.090386172999366243e-03
2.070000000000000000e+02 4.090496859773091153e-03
2.080000000000000000e+02 4.090730881004840148e-03
2.090000000000000000e+02 4.090751260074721417e-03
2.100000000000000000e+02 4.091035005311782942e-03
2.110000000000000000e+02 4.091433085259403059e-03
2.120000000000000000e+02 4.091446886925463079e-03
2.130000000000000000e+02 4.091658782989587850e-03
2.140000000000000000e+02 4.091738101742417588e-03
2.150000000000000000e+02 4.091866331316354119e-03
2.160000000000000000e+02 4.091998405270747853e-03
2.170000000000000000e+02 4.092242138274868393e-03
2.180000000000000000e+02 4.092591438802796640e-03
2.190000000000000000e+02 4.092690116496655595e-03
2.200000000000000000e+02 4.092998175209239947e-03
2.210000000000000000e+02 4.093085616117758153e-03
2.220000000000000000e+02 4.093142413317506223e-03
2.230000000000000000e+02 4.093150216970096664e-03
2.240000000000000000e+02 4.093407113840397474e-03
2.250000000000000000e+02 4.093461496024452043e-03
2.260000000000000000e+02 4.093466307901238825e-03
2.270000000000000000e+02 4.093492603782887193e-03
2.280000000000000000e+02 4.093615571734503591e-03
2.290000000000000000e+02 4.093770684963294465e-03
2.300000000000000000e+02 4.094023307816311089e-03
2.310000000000000000e+02 4.094249064527803565e-03
2.320000000000000000e+02 4.094460244722882870e-03
2.330000000000000000e+02 4.094772719994389625e-03
2.340000000000000000e+02 4.094805036698380418e-03
2.350000000000000000e+02 4.094923496129476356e-03
2.360000000000000000e+02 4.094958443789039476e-03
2.370000000000000000e+02 4.095170311900286388e-03
2.380000000000000000e+02 4.095539677243594141e-03
2.390000000000000000e+02 4.095711322706895204e-03
2.400000000000000000e+02 4.095870073321157892e-03
2.410000000000000000e+02 4.095908490499238115e-03
2.420000000000000000e+02 4.096011692978860155e-03
2.430000000000000000e+02 4.096108121946700348e-03
2.440000000000000000e+02 4.096149297038283177e-03
2.450000000000000000e+02 4.096154583431044216e-03
2.460000000000000000e+02 4.096218412662906878e-03
2.470000000000000000e+02 4.096346629269679608e-03
2.480000000000000000e+02 4.096423828124361698e-03
2.490000000000000000e+02 4.096455584190210678e-03
2.500000000000000000e+02 4.096482528785813128e-03
2.510000000000000000e+02 4.096729591677511148e-03
2.520000000000000000e+02 4.096817259875399839e-03
2.530000000000000000e+02 4.096827755902765662e-03
2.540000000000000000e+02 4.096880802440920795e-03
2.550000000000000000e+02 4.096949632879977495e-03
2.560000000000000000e+02 4.097019613165130136e-03
2.570000000000000000e+02 4.097087629341502647e-03
2.580000000000000000e+02 4.097248309742284288e-03
2.590000000000000000e+02 4.097300091375418417e-03
2.600000000000000000e+02 4.097585167493014192e-03
2.610000000000000000e+02 4.097659000614394843e-03
2.620000000000000000e+02 4.097665537517671333e-03
2.630000000000000000e+02 4.097798500452429216e-03
2.640000000000000000e+02 4.097932317064262309e-03
2.650000000000000000e+02 4.097945259243056249e-03
2.660000000000000000e+02 4.098145177274498986e-03
2.670000000000000000e+02 4.098170627602041455e-03
2.680000000000000000e+02 4.098190081365242488e-03
2.690000000000000000e+02 4.098967092127497706e-03
2.700000000000000000e+02 4.099275711923484888e-03
2.710000000000000000e+02 4.099286332141539695e-03
2.720000000000000000e+02 4.099500208283163999e-03
2.730000000000000000e+02 4.099588747563050889e-03
2.740000000000000000e+02 4.099601416634887641e-03
2.750000000000000000e+02 4.099620550173931587e-03
2.760000000000000000e+02 4.099712755022200290e-03
2.770000000000000000e+02 4.099726893946377577e-03
2.780000000000000000e+02 4.099792955255354525e-03
2.790000000000000000e+02 4.099946410090064483e-03
2.800000000000000000e+02 4.100348531977592373e-03
2.810000000000000000e+02 4.100410673147435875e-03
2.820000000000000000e+02 4.100569311672420600e-03
2.830000000000000000e+02 4.100679626952246498e-03
2.840000000000000000e+02 4.101252950460675117e-03
2.850000000000000000e+02 4.101320165748765720e-03
2.860000000000000000e+02 4.101348014206572003e-03
2.870000000000000000e+02 4.101378521545548210e-03
2.880000000000000000e+02 4.101855860878475882e-03
2.890000000000000000e+02 4.102252738421573695e-03
2.900000000000000000e+02 4.102255353729238573e-03
2.910000000000000000e+02 4.103428760458392548e-03
2.920000000000000000e+02 4.103527814711602044e-03
2.930000000000000000e+02 4.103607901726298232e-03
2.940000000000000000e+02 4.103631616619702292e-03
2.950000000000000000e+02 4.103870356736988821e-03
2.960000000000000000e+02 4.104202764584223562e-03
2.970000000000000000e+02 4.104862792850519533e-03
2.980000000000000000e+02 4.105146932335479275e-03
2.990000000000000000e+02 4.105271717473811012e-03
3.000000000000000000e+02 4.106103453352830807e-03


==> u_sink.txt <==
1.000000000000000000e+00 2.429734565207845604e-03
2.000000000000000000e+00 2.430237463034798026e-03
3.000000000000000000e+00 2.430392207442491972e-03
4.000000000000000000e+00 2.430418951790580973e-03
5.000000000000000000e+00 2.431007576171249820e-03
6.000000000000000000e+00 2.431777470342292007e-03
7.000000000000000000e+00 2.432004996056172201e-03
8.000000000000000000e+00 2.432132978415765551e-03
9.000000000000000000e+00 2.432139621604371103e-03
1.000000000000000000e+01 2.432227927368059428e-03
1.100000000000000000e+01 2.432312341445696646e-03
1.200000000000000000e+01 2.432553095947584572e-03
1.300000000000000000e+01 2.432667027733204958e-03
1.400000000000000000e+01 2.432749865924342322e-03
1.500000000000000000e+01 2.432875662233908911e-03
1.600000000000000000e+01 2.432924160015560201e-03
1.700000000000000000e+01 2.433025653637280270e-03
1.800000000000000000e+01 2.433195571346238525e-03
1.900000000000000000e+01 2.433257427022229077e-03
2.000000000000000000e+01 2.433282256996255593e-03
2.100000000000000000e+01 2.433413381017917026e-03
2.200000000000000000e+01 2.433471517684921391e-03
2.300000000000000000e+01 2.433482934411887542e-03
2.400000000000000000e+01 2.433528097958497557e-03
2.500000000000000000e+01 2.433699450938105104e-03
2.600000000000000000e+01 2.433803480558521370e-03
2.700000000000000000e+01 2.433902591124310032e-03
2.800000000000000000e+01 2.434043059953171217e-03
2.900000000000000000e+01 2.434194032188550204e-03
3.000000000000000000e+01 2.434287451167923590e-03
3.100000000000000000e+01 2.434360961606666252e-03
3.200000000000000000e+01 2.434403789894409344e-03
3.300000000000000000e+01 2.434430259878472488e-03
3.400000000000000000e+01 2.434446203016524864e-03
3.500000000000000000e+01 2.434508636081865289e-03
3.600000000000000000e+01 2.434553570780368173e-03
3.700000000000000000e+01 2.434693484306496743e-03
3.800000000000000000e+01 2.434698170069845256e-03
3.900000000000000000e+01 2.434783872065691187e-03
4.000000000000000000e+01 2.434795906567072728e-03
4.100000000000000000e+01 2.434968307655146179e-03
4.200000000000000000e+01 2.434988027348205641e-03
4.300000000000000000e+01 2.435100608619525375e-03
4.400000000000000000e+01 2.435101542360178749e-03
4.500000000000000000e+01 2.435216837026143739e-03
4.600000000000000000e+01 2.435217270354330006e-03
4.700000000000000000e+01 2.435293135489613719e-03
4.800000000000000000e+01 2.435329773056832490e-03
4.900000000000000000e+01 2.435419112289235501e-03
5.000000000000000000e+01 2.435524639726763425e-03
5.100000000000000000e+01 2.435607082081627309e-03
5.200000000000000000e+01 2.435651532627753583e-03
5.300000000000000000e+01 2.435681841583884049e-03
5.400000000000000000e+01 2.435711444516570814e-03
5.500000000000000000e+01 2.435756192146887236e-03
5.600000000000000000e+01 2.435885237193278086e-03
5.700000000000000000e+01 2.436015146728495815e-03
5.800000000000000000e+01 2.436102097063679028e-03
5.900000000000000000e+01 2.436120368473428804e-03
6.000000000000000000e+01 2.436187516263622378e-03
6.100000000000000000e+01 2.436293131693756126e-03
6.200000000000000000e+01 2.436301457084515728e-03
6.300000000000000000e+01 2.436359429781697564e-03
6.400000000000000000e+01 2.436437451737899322e-03
6.500000000000000000e+01 2.436462905869082787e-03
6.600000000000000000e+01 2.436495115286958692e-03
6.700000000000000000e+01 2.436505383758479689e-03
6.800000000000000000e+01 2.436589214736290237e-03
6.900000000000000000e+01 2.436599211863534325e-03
7.000000000000000000e+01 2.436619776051801058e-03
7.100000000000000000e+01 2.436666808457250456e-03
7.200000000000000000e+01 2.436712102604468490e-03
7.300000000000000000e+01 2.436780659207230405e-03
7.400000000000000000e+01 2.436837801735259202e-03
7.500000000000000000e+01 2.436868758131404897e-03
7.600000000000000000e+01 2.436901176963968650e-03
7.700000000000000000e+01 2.437071543994014187e-03
7.800000000000000000e+01 2.437283122953700764e-03
7.900000000000000000e+01 2.437286050319344925e-03
8.000000000000000000e+01 2.437310217272670165e-03
8.100000000000000000e+01 2.437370560110195105e-03
8.200000000000000000e+01 2.437415993626351838e-03
8.300000000000000000e+01 2.437545801770640928e-03
8.400000000000000000e+01 2.437639999884676483e-03
8.500000000000000000e+01 2.437832664196555414e-03
8.600000000000000000e+01 2.437845299701864137e-03
8.700000000000000000e+01 2.437853763013906206e-03
8.800000000000000000e+01 2.437885919064884405e-03
8.900000000000000000e+01 2.437922099696914705e-03
9.000000000000000000e+01 2.438026432483468564e-03
9.100000000000000000e+01 2.438035224713193654e-03
9.200000000000000000e+01 2.438170458746620906e-03
9.300000000000000000e+01 2.438241036389868395e-03
9.400000000000000000e+01 2.438311031317010481e-03
9.500000000000000000e+01 2.438369532910549149e-03
9.600000000000000000e+01 2.438606390513620853e-03
9.700000000000000000e+01 2.438920167721642367e-03
9.800000000000000000e+01 2.438957243470596826e-03
9.900000000000000000e+01 2.438972316827276408e-03
1.000000000000000000e+02 2.439003045692068102e-03
1.010000000000000000e+02 2.439813594529722639e-03
1.020000000000000000e+02 2.439931447698563335e-03
1.030000000000000000e+02 2.439978737867223250e-03
1.040000000000000000e+02 2.439990613280500556e-03
1.050000000000000000e+02 2.440386725656467758e-03
1.060000000000000000e+02 2.441038630005576762e-03
1.070000000000000000e+02 2.443952829668802947e-03
1.080000000000000000e+02 2.445731005486131114e-03
1.090000000000000000e+02 2.967094084083677936e-03
1.100000000000000000e+02 2.967135387262385005e-03
1.110000000000000000e+02 2.969129419767581411e-03
1.120000000000000000e+02 2.970319229713436985e-03
1.130000000000000000e+02 2.970951482997588426e-03
1.140000000000000000e+02 2.971075282287424010e-03
1.150000000000000000e+02 2.971092742746372483e-03
1.160000000000000000e+02 2.971734017706438493e-03
1.170000000000000000e+02 2.971833274728696503e-03
1.180000000000000000e+02 2.972108531458320709e-03
1.190000000000000000e+02 2.972236254801374506e-03
1.200000000000000000e+02 2.972707522632970535e-03
1.210000000000000000e+02 2.972773088962557542e-03
1.220000000000000000e+02 2.973586367469159119e-03
1.230000000000000000e+02 2.973851087517349716e-03
1.240000000000000000e+02 2.973853276437537618e-03
1.250000000000000000e+02 2.974711920380909615e-03
1.260000000000000000e+02 2.974769140430311414e-03
1.270000000000000000e+02 2.974819559455295099e-03
1.280000000000000000e+02 2.974891909764501921e-03
1.290000000000000000e+02 2.974964474495375363e-03
1.300000000000000000e+02 2.975073208331522560e-03
1.310000000000000000e+02 2.975410648040858336e-03
1.320000000000000000e+02 2.975414939342805373e-03
1.330000000000000000e+02 2.975732959809304114e-03
1.340000000000000000e+02 2.976019566912367197e-03
1.350000000000000000e+02 2.976061331830096718e-03
1.360000000000000000e+02 2.976256946982227050e-03
1.370000000000000000e+02 2.976478125348333125e-03
1.380000000000000000e+02 2.976487217515021936e-03
1.390000000000000000e+02 2.976488405561302647e-03
1.400000000000000000e+02 2.976518282736257629e-03
1.410000000000000000e+02 2.976612322706812669e-03
1.420000000000000000e+02 2.976996678219378210e-03
1.430000000000000000e+02 2.977026665721227081e-03
1.440000000000000000e+02 2.977040115800345683e-03
1.450000000000000000e+02 2.977241947199417687e-03
1.460000000000000000e+02 2.977749285913248393e-03
1.470000000000000000e+02 2.977803254322201974e-03
1.480000000000000000e+02 2.977978644174979032e-03
1.490000000000000000e+02 2.978004807235497872e-03
1.500000000000000000e+02 2.978123500714439150e-03
1.510000000000000000e+02 2.978132915343810385e-03
1.520000000000000000e+02 2.978422263653147158e-03
1.530000000000000000e+02 2.978432330264240910e-03
1.540000000000000000e+02 2.978800252145768004e-03
1.550000000000000000e+02 2.978840040690761051e-03
1.560000000000000000e+02 2.979037315492458898e-03
1.570000000000000000e+02 2.979185043890519771e-03
1.580000000000000000e+02 2.979326633866853560e-03
1.590000000000000000e+02 2.979454582107806272e-03
1.600000000000000000e+02 2.979474110998929417e-03
1.610000000000000000e+02 2.979579610947621481e-03
1.620000000000000000e+02 2.979799642687622294e-03
1.630000000000000000e+02 2.979987305026979283e-03
1.640000000000000000e+02 2.980006081246627369e-03
1.650000000000000000e+02 2.980013975016713740e-03
1.660000000000000000e+02 2.980027211974624161e-03
1.670000000000000000e+02 2.980115403738622590e-03
1.680000000000000000e+02 2.980214917819612973e-03
1.690000000000000000e+02 2.980256871154338474e-03
1.700000000000000000e+02 2.980354635713044001e-03
1.710000000000000000e+02 2.980395760082224857e-03
1.720000000000000000e+02 2.980487135157521440e-03
1.730000000000000000e+02 2.980492970791372587e-03
1.740000000000000000e+02 2.980495083456946321e-03
1.750000000000000000e+02 2.980670246968243533e-03
1.760000000000000000e+02 2.980836880046953009e-03
1.770000000000000000e+02 2.980912563687263157e-03
1.780000000000000000e+02 2.980947970867119622e-03
1.790000000000000000e+02 2.981085541496908582e-03
1.800000000000000000e+02 2.981169496968391446e-03
1.810000000000000000e+02 2.981225550694079855e-03
1.820000000000000000e+02 2.981751029880600531e-03
1.830000000000000000e+02 2.981811176435452630e-03
1.840000000000000000e+02 2.981938536987826984e-03
1.850000000000000000e+02 2.981944761947007052e-03
1.860000000000000000e+02 2.982031566787190537e-03
1.870000000000000000e+02 2.982032553197426147e-03
1.880000000000000000e+02 2.982161960402488973e-03
1.890000000000000000e+02 2.982395401806892544e-03
1.900000000000000000e+02 2.982722228790655843e-03
1.910000000000000000e+02 2.982772952397827991e-03
1.920000000000000000e+02 2.982991627710986429e-03
1.930000000000000000e+02 2.983268128873678513e-03
1.940000000000000000e+02 2.983317420299969828e-03
1.950000000000000000e+02 2.983521948712866776e-03
1.960000000000000000e+02 2.983911049822004710e-03
1.970000000000000000e+02 2.984044398767376691e-03
1.980000000000000000e+02 2.984410287433137028e-03
1.990000000000000000e+02 2.984590644509736452e-03
2.000000000000000000e+02 2.984717586360298002e-03
2.010000000000000000e+02 2.984780255955882169e-03
2.020000000000000000e+02 2.985211621131158427e-03
2.030000000000000000e+02 2.985588794764589167e-03
2.040000000000000000e+02 2.987261981338959916e-03
2.050000000000000000e+02 2.989071032060383690e-03
2.060000000000000000e+02 2.989448113867225996e-03
2.070000000000000000e+02 4.710826369985348337e-03
2.080000000000000000e+02 4.711825350154431706e-03
2.090000000000000000e+02 4.713679423962701884e-03
2.100000000000000000e+02 4.714341292376108931e-03
2.110000000000000000e+02 4.715202492942054298e-03
2.120000000000000000e+02 4.715962307852992856e-03
2.130000000000000000e+02 4.718510566349446052e-03
2.140000000000000000e+02 4.719767884050515665e-03
2.150000000000000000e+02 4.720508550938036507e-03
2.160000000000000000e+02 4.720514271509662282e-03
2.170000000000000000e+02 4.720837578742646985e-03
2.180000000000000000e+02 4.721369842115445518e-03
2.190000000000000000e+02 4.721668608823174212e-03
2.200000000000000000e+02 4.721833369030890848e-03
2.210000000000000000e+02 4.721875221339259798e-03
2.220000000000000000e+02 4.723306450407869020e-03
2.230000000000000000e+02 4.723760389779068855e-03
2.240000000000000000e+02 4.724926112383609315e-03
2.250000000000000000e+02 4.726202931907532573e-03
2.260000000000000000e+02 4.726460910014339961e-03
2.270000000000000000e+02 4.726861516443303657e-03
2.280000000000000000e+02 4.727187773657941412e-03
2.290000000000000000e+02 4.728113660873275309e-03
2.300000000000000000e+02 4.728369761619131972e-03
2.310000000000000000e+02 4.728479487611667031e-03
2.320000000000000000e+02 4.728511503419526030e-03
2.330000000000000000e+02 4.729120724251364462e-03
2.340000000000000000e+02 4.729169117797047371e-03
2.350000000000000000e+02 4.730435075815439712e-03
2.360000000000000000e+02 4.730497949646786729e-03
2.370000000000000000e+02 4.730558540475091056e-03
2.380000000000000000e+02 4.730648706777914464e-03
2.390000000000000000e+02 4.730904980358646879e-03
2.400000000000000000e+02 4.731026415236747051e-03
2.410000000000000000e+02 4.731051631319558269e-03
2.420000000000000000e+02 4.731640603477920044e-03
2.430000000000000000e+02 4.731910880236644620e-03
2.440000000000000000e+02 4.732772041012616587e-03
2.450000000000000000e+02 4.732816891653583366e-03
2.460000000000000000e+02 4.732826864971589886e-03
2.470000000000000000e+02 4.732921769772956491e-03
2.480000000000000000e+02 4.732922474539118587e-03
2.490000000000000000e+02 4.733179186015902887e-03
2.500000000000000000e+02 4.733992891355658789e-03
2.510000000000000000e+02 4.734077206243463010e-03
2.520000000000000000e+02 4.734675930691612140e-03
2.530000000000000000e+02 4.734690034462426568e-03
2.540000000000000000e+02 4.735216675896145901e-03
2.550000000000000000e+02 4.735251688466346649e-03
2.560000000000000000e+02 4.735461099728118829e-03
2.570000000000000000e+02 4.735621906602763970e-03
2.580000000000000000e+02 4.735622213796196987e-03
2.590000000000000000e+02 4.735758292387498396e-03
2.600000000000000000e+02 4.736118566878565021e-03
2.610000000000000000e+02 4.736718967667426228e-03
2.620000000000000000e+02 4.736748901987272026e-03
2.630000000000000000e+02 4.737085490870710652e-03
2.640000000000000000e+02 4.737124188012639854e-03
2.650000000000000000e+02 4.737156452658951300e-03
2.660000000000000000e+02 4.737580579625319012e-03
2.670000000000000000e+02 4.737624521035257649e-03
2.680000000000000000e+02 4.737929103162019824e-03
2.690000000000000000e+02 4.737943787770306121e-03
2.700000000000000000e+02 4.738764639965828071e-03
2.710000000000000000e+02 4.739113971623927675e-03
2.720000000000000000e+02 4.739568970217112806e-03
2.730000000000000000e+02 4.739909877727331404e-03
2.740000000000000000e+02 4.739967024981688037e-03
2.750000000000000000e+02 4.740194515344206203e-03
2.760000000000000000e+02 4.740241586198294839e-03
2.770000000000000000e+02 4.740409679736871940e-03
2.780000000000000000e+02 4.740658214772027444e-03
2.790000000000000000e+02 4.741433562596916729e-03
2.800000000000000000e+02 4.741445131582444107e-03
2.810000000000000000e+02 4.741671953306967474e-03
2.820000000000000000e+02 4.742631451390207954e-03
2.830000000000000000e+02 4.742651694285976438e-03
2.840000000000000000e+02 4.743005621239896122e-03
2.850000000000000000e+02 4.743781196371997522e-03
2.860000000000000000e+02 4.743880892448762258e-03
2.870000000000000000e+02 4.744892489954085670e-03
2.880000000000000000e+02 4.744985881789135808e-03
2.890000000000000000e+02 4.745817956049289479e-03
2.900000000000000000e+02 4.748983428358673209e-03
2.910000000000000000e+02 4.749877987657060742e-03
2.920000000000000000e+02 4.750210343370275291e-03
2.930000000000000000e+02 4.751269628253248709e-03
2.940000000000000000e+02 4.751967727146422238e-03
2.950000000000000000e+02 4.752365500575724683e-03
2.960000000000000000e+02 4.753779352639191796e-03
2.970000000000000000e+02 4.754483445200888628e-03
2.980000000000000000e+02 4.754969544647215732e-03
2.990000000000000000e+02 4.756722772112965264e-03
3.000000000000000000e+02 4.757178394591574620e-03


==> v_marg.txt <==
1.000000000000000000e+00 2.510085470560250928e-03
2.000000000000000000e+00 2.510819437963603823e-03
3.000000000000000000e+00 2.511021711210280772e-03
4.000000000000000000e+00 2.511314490556241629e-03
5.000000000000000000e+00 2.512142381315677579e-03
6.000000000000000000e+00 2.512266894442459746e-03
7.000000000000000000e+00 2.512682291641365594e-03
8.000000000000000000e+00 2.512956331486023310e-03
9.000000000000000000e+00 2.513165979465363346e-03
1.000000000000000000e+01 2.513351772756249655e-03
1.100000000000000000e+01 2.513525968806645545e-03
1.200000000000000000e+01 2.514776029184493181e-03
1.300000000000000000e+01 2.515949075862453869e-03
1.400000000000000000e+01 2.515956078011299859e-03
1.500000000000000000e+01 2.516458150519345315e-03
1.600000000000000000e+01 2.516621040021614630e-03
1.700000000000000000e+01 2.516692714048854827e-03
1.800000000000000000e+01 2.516713497674897236e-03
1.900000000000000000e+01 2.516760210561559772e-03
2.000000000000000000e+01 2.516896663072126523e-03
2.100000000000000000e+01 2.516946645745892462e-03
2.200000000000000000e+01 2.516959834688521896e-03
2.300000000000000000e+01 2.517229619025738389e-03
2.400000000000000000e+01 2.517293640744001134e-03
2.500000000000000000e+01 2.517383989687076423e-03
2.600000000000000000e+01 2.517531570931295232e-03
2.700000000000000000e+01 2.517775620003552713e-03
2.800000000000000000e+01 2.517965693166419276e-03
2.900000000000000000e+01 2.517971094520406183e-03
3.000000000000000000e+01 2.518458531495593091e-03
3.100000000000000000e+01 2.518471489329175694e-03
3.200000000000000000e+01 2.518478483987203823e-03
3.300000000000000000e+01 2.518656733090819146e-03
3.400000000000000000e+01 2.518921235825697432e-03
3.500000000000000000e+01 2.519370220167812743e-03
3.600000000000000000e+01 2.519405157444286943e-03
3.700000000000000000e+01 2.519426588449441475e-03
3.800000000000000000e+01 2.519645323955141403e-03
3.900000000000000000e+01 2.519737505476057470e-03
4.000000000000000000e+01 2.520324986693049316e-03
4.100000000000000000e+01 2.520639728720763719e-03
4.200000000000000000e+01 2.520852371063482100e-03
4.300000000000000000e+01 2.521024620210696350e-03
4.400000000000000000e+01 2.521056557605197077e-03
4.500000000000000000e+01 2.521165245438481296e-03
4.600000000000000000e+01 2.521202816949472646e-03
4.700000000000000000e+01 2.521243347229867524e-03
4.800000000000000000e+01 2.521382335168233409e-03
4.900000000000000000e+01 2.521419968542659273e-03
5.000000000000000000e+01 2.521538209154664326e-03
5.100000000000000000e+01 2.521676357154471401e-03
5.200000000000000000e+01 2.521782064113289087e-03
5.300000000000000000e+01 2.521877294607085315e-03
5.400000000000000000e+01 2.521967206480183604e-03
5.500000000000000000e+01 2.522168479691340014e-03
5.600000000000000000e+01 2.522186943948808054e-03
5.700000000000000000e+01 2.522268742171799531e-03
5.800000000000000000e+01 2.522286017025429129e-03
5.900000000000000000e+01 2.522517253742362787e-03
6.000000000000000000e+01 2.522539438846276450e-03
6.100000000000000000e+01 2.522567477705356474e-03
6.200000000000000000e+01 2.522580548427644839e-03
6.300000000000000000e+01 2.522648837355035301e-03
6.400000000000000000e+01 2.522941836844694568e-03
6.500000000000000000e+01 2.523120965809321197e-03
6.600000000000000000e+01 2.523124862412674547e-03
6.700000000000000000e+01 2.523174998322488902e-03
6.800000000000000000e+01 2.523433372407093284e-03
6.900000000000000000e+01 2.523539384890016550e-03
7.000000000000000000e+01 2.523676481882154710e-03
7.100000000000000000e+01 2.523733105569117476e-03
7.200000000000000000e+01 2.523824167317489757e-03
7.300000000000000000e+01 2.524025903450329358e-03
7.400000000000000000e+01 2.524095651824577024e-03
7.500000000000000000e+01 2.524138651009042236e-03
7.600000000000000000e+01 2.524184233713851720e-03
7.700000000000000000e+01 2.524404348158734972e-03
7.800000000000000000e+01 2.524472824244895254e-03
7.900000000000000000e+01 2.524677890430383417e-03
8.000000000000000000e+01 2.524686803283448817e-03
8.100000000000000000e+01 2.525205914772440073e-03
8.200000000000000000e+01 2.525257686680390003e-03
8.300000000000000000e+01 2.525393003331679025e-03
8.400000000000000000e+01 2.525862472603365109e-03
8.500000000000000000e+01 2.525929866105168162e-03
8.600000000000000000e+01 2.525971097837794842e-03
8.700000000000000000e+01 2.526046418215817553e-03
8.800000000000000000e+01 2.526309959432195603e-03
8.900000000000000000e+01 2.526470637367262111e-03
9.000000000000000000e+01 2.526795317594121657e-03
9.100000000000000000e+01 2.527290621936513319e-03
9.200000000000000000e+01 2.527395160346823481e-03
9.300000000000000000e+01 2.527421010552004330e-03
9.400000000000000000e+01 2.528082980686434476e-03
9.500000000000000000e+01 2.528346334799570338e-03
9.600000000000000000e+01 2.528776612649744678e-03
9.700000000000000000e+01 2.528807217040338496e-03
9.800000000000000000e+01 2.529016016176504397e-03
9.900000000000000000e+01 2.529277758982670030e-03
1.000000000000000000e+02 2.529874777379198005e-03
1.010000000000000000e+02 2.530121003325363615e-03
1.020000000000000000e+02 2.531660390008988893e-03
1.030000000000000000e+02 2.532180598161028282e-03
1.040000000000000000e+02 3.482243412765472727e-03
1.050000000000000000e+02 3.488046301014104556e-03
1.060000000000000000e+02 3.489370048441390107e-03
1.070000000000000000e+02 3.492448172609676545e-03
1.080000000000000000e+02 3.492824786592743473e-03
1.090000000000000000e+02 3.493300693708287826e-03
1.100000000000000000e+02 3.493421493698208643e-03
1.110000000000000000e+02 3.493533541258204977e-03
1.120000000000000000e+02 3.493543540848408156e-03
1.130000000000000000e+02 3.493838126123055120e-03
1.140000000000000000e+02 3.493861672419564923e-03
1.150000000000000000e+02 3.494774797467307438e-03
1.160000000000000000e+02 3.494894698080762158e-03
1.170000000000000000e+02 3.494964814211920252e-03
1.180000000000000000e+02 3.494971045933427996e-03
1.190000000000000000e+02 3.495282330116468612e-03
1.200000000000000000e+02 3.495575688141583544e-03
1.210000000000000000e+02 3.495702879317574320e-03
1.220000000000000000e+02 3.495738446582789382e-03
1.230000000000000000e+02 3.495742311985674741e-03
1.240000000000000000e+02 3.495765801136606343e-03
1.250000000000000000e+02 3.495925078918393943e-03
1.260000000000000000e+02 3.495945164865987484e-03
1.270000000000000000e+02 3.495959256122286012e-03
1.280000000000000000e+02 3.496354032747104202e-03
1.290000000000000000e+02 3.496581271461416621e-03
1.300000000000000000e+02 3.496703544087791625e-03
1.310000000000000000e+02 3.496846433929415039e-03
1.320000000000000000e+02 3.496997600501366901e-03
1.330000000000000000e+02 3.497094906950788847e-03
1.340000000000000000e+02 3.497170936547891722e-03
1.350000000000000000e+02 3.497398428935122316e-03
1.360000000000000000e+02 3.497445070734235377e-03
1.370000000000000000e+02 3.497780120554060037e-03
1.380000000000000000e+02 3.497793038294030616e-03
1.390000000000000000e+02 3.497866851811394073e-03
1.400000000000000000e+02 3.498110219751025558e-03
1.410000000000000000e+02 3.498111543452046748e-03
1.420000000000000000e+02 3.498226243452410688e-03
1.430000000000000000e+02 3.498230709689721229e-03
1.440000000000000000e+02 3.498440392220190150e-03
1.450000000000000000e+02 3.498534983766280436e-03
1.460000000000000000e+02 3.498689320775840491e-03
1.470000000000000000e+02 3.498878309077815829e-03
1.480000000000000000e+02 3.498975477717204859e-03
1.490000000000000000e+02 3.499258824497278059e-03
1.500000000000000000e+02 3.499260603295303168e-03
1.510000000000000000e+02 3.499444480642064335e-03
1.520000000000000000e+02 3.499497755753445787e-03
1.530000000000000000e+02 3.499556867059969850e-03
1.540000000000000000e+02 3.499727659857135298e-03
1.550000000000000000e+02 3.499810468368837971e-03
1.560000000000000000e+02 3.499991156211748871e-03
1.570000000000000000e+02 3.500032619755415100e-03
1.580000000000000000e+02 3.500069338801920296e-03
1.590000000000000000e+02 3.500135488783552400e-03
1.600000000000000000e+02 3.500154025246808662e-03
1.610000000000000000e+02 3.500217062935135747e-03
1.620000000000000000e+02 3.500281846963693676e-03
1.630000000000000000e+02 3.500296343239652809e-03
1.640000000000000000e+02 3.500307314363780044e-03
1.650000000000000000e+02 3.500307348768343443e-03
1.660000000000000000e+02 3.500377654957846033e-03
1.670000000000000000e+02 3.500511843131171204e-03
1.680000000000000000e+02 3.500614279054899830e-03
1.690000000000000000e+02 3.500661124780393013e-03
1.700000000000000000e+02 3.500803361337290632e-03
1.710000000000000000e+02 3.500920640594935417e-03
1.720000000000000000e+02 3.500925091086423777e-03
1.730000000000000000e+02 3.501098392256393830e-03
1.740000000000000000e+02 3.501687270188560616e-03
1.750000000000000000e+02 3.501741416815256844e-03
1.760000000000000000e+02 3.501770018060403403e-03
1.770000000000000000e+02 3.501890688519553561e-03
1.780000000000000000e+02 3.501939135808513660e-03
1.790000000000000000e+02 3.502019337029481025e-03
1.800000000000000000e+02 3.502090699304988720e-03
1.810000000000000000e+02 3.502211430328873096e-03
1.820000000000000000e+02 3.502358810703040844e-03
1.830000000000000000e+02 3.502579806430073783e-03
1.840000000000000000e+02 3.502759528852706673e-03
1.850000000000000000e+02 3.502865443664902097e-03
1.860000000000000000e+02 3.502953101469805704e-03
1.870000000000000000e+02 3.503052400720923880e-03
1.880000000000000000e+02 3.503155019234189746e-03
1.890000000000000000e+02 3.503366841431637853e-03
1.900000000000000000e+02 3.503375897238521306e-03
1.910000000000000000e+02 3.503466346762075436e-03
1.920000000000000000e+02 3.503600229474555187e-03
1.930000000000000000e+02 3.503737172651620688e-03
1.940000000000000000e+02 3.504602689082892200e-03
1.950000000000000000e+02 3.504624592691219908e-03
1.960000000000000000e+02 3.504700694706846219e-03
1.970000000000000000e+02 3.504835428153472293e-03
1.980000000000000000e+02 3.505203015246904572e-03
1.990000000000000000e+02 3.505212811078713044e-03
2.000000000000000000e+02 3.505319656318913075e-03
2.010000000000000000e+02 3.505508680199868714e-03
2.020000000000000000e+02 3.505663839032508410e-03
2.030000000000000000e+02 3.505933987988657172e-03
2.040000000000000000e+02 3.505974511631959264e-03
2.050000000000000000e+02 3.506647675950053632e-03
2.060000000000000000e+02 3.507271841395730606e-03
2.070000000000000000e+02 3.507581819672010454e-03
2.080000000000000000e+02 3.507670960695467247e-03
2.090000000000000000e+02 3.507923166354397302e-03
2.100000000000000000e+02 3.507937200951438683e-03
2.110000000000000000e+02 3.507952790446473845e-03
2.120000000000000000e+02 3.509055223251565745e-03
2.130000000000000000e+02 3.509192488822373591e-03
2.140000000000000000e+02 3.509861436140277076e-03
2.150000000000000000e+02 3.511123385402199846e-03
2.160000000000000000e+02 3.511842160805712758e-03
2.170000000000000000e+02 3.513397913827418385e-03
2.180000000000000000e+02 4.095701121367791020e-03
2.190000000000000000e+02 4.098668875272152255e-03
2.200000000000000000e+02 4.101457797973506909e-03
2.210000000000000000e+02 4.101619299785523587e-03
2.220000000000000000e+02 4.102248787945884934e-03
2.230000000000000000e+02 4.102408501608302734e-03
2.240000000000000000e+02 4.104594132235958766e-03
2.250000000000000000e+02 4.104930241138836887e-03
2.260000000000000000e+02 4.105933708057943853e-03
2.270000000000000000e+02 4.106341465016277552e-03
2.280000000000000000e+02 4.106356997354021661e-03
2.290000000000000000e+02 4.106428185955415637e-03
2.300000000000000000e+02 4.106636194657516982e-03
2.310000000000000000e+02 4.106713606511751963e-03
2.320000000000000000e+02 4.106937552254538715e-03
2.330000000000000000e+02 4.107071097994290966e-03
2.340000000000000000e+02 4.107132725776402836e-03
2.350000000000000000e+02 4.107302161729085160e-03
2.360000000000000000e+02 4.107533790317806875e-03
2.370000000000000000e+02 4.107571463576957169e-03
2.380000000000000000e+02 4.107594074558738526e-03
2.390000000000000000e+02 4.108611581592340987e-03
2.400000000000000000e+02 4.108781800283474624e-03
2.410000000000000000e+02 4.109073671156013990e-03
2.420000000000000000e+02 4.109156436388703912e-03
2.430000000000000000e+02 4.109760208420673577e-03
2.440000000000000000e+02 4.109832094493824986e-03
2.450000000000000000e+02 4.109875509811866147e-03
2.460000000000000000e+02 4.109914389621123661e-03
2.470000000000000000e+02 4.109966031966735302e-03
2.480000000000000000e+02 4.110013624235867025e-03
2.490000000000000000e+02 4.110256645042809596e-03
2.500000000000000000e+02 4.110285892918542038e-03
2.510000000000000000e+02 4.110463113977977194e-03
2.520000000000000000e+02 4.110560541361009922e-03
2.530000000000000000e+02 4.110685966027721565e-03
2.540000000000000000e+02 4.110701067308012054e-03
2.550000000000000000e+02 4.110883837032681086e-03
2.560000000000000000e+02 4.110918598144712444e-03
2.570000000000000000e+02 4.111557492129267084e-03
2.580000000000000000e+02 4.111632133942405391e-03
2.590000000000000000e+02 4.111638650131230026e-03
2.600000000000000000e+02 4.111716803201136312e-03
2.610000000000000000e+02 4.111823920682684298e-03
2.620000000000000000e+02 4.112062208741835111e-03
2.630000000000000000e+02 4.112321817170584183e-03
2.640000000000000000e+02 4.112489252472904984e-03
2.650000000000000000e+02 4.112575248831153857e-03
2.660000000000000000e+02 4.112759937972512714e-03
2.670000000000000000e+02 4.112771390434026564e-03
2.680000000000000000e+02 4.113115473367609520e-03
2.690000000000000000e+02 4.113473147488820938e-03
2.700000000000000000e+02 4.113555967268167982e-03
2.710000000000000000e+02 4.113827352848208573e-03
2.720000000000000000e+02 4.113842381775523020e-03
2.730000000000000000e+02 4.114057006163631194e-03
2.740000000000000000e+02 4.114302291295459345e-03
2.750000000000000000e+02 4.114717971773692272e-03
2.760000000000000000e+02 4.114805801944323473e-03
2.770000000000000000e+02 4.115018915362088012e-03
2.780000000000000000e+02 4.115069393757221985e-03
2.790000000000000000e+02 4.115072810550944940e-03
2.800000000000000000e+02 4.115356573775543272e-03
2.810000000000000000e+02 4.115358263569771427e-03
2.820000000000000000e+02 4.116053273345510882e-03
2.830000000000000000e+02 4.116207318505601433e-03
2.840000000000000000e+02 4.116240178047630635e-03
2.850000000000000000e+02 4.117417577860577049e-03
2.860000000000000000e+02 4.117734005087905422e-03
2.870000000000000000e+02 4.118132479652173057e-03
2.880000000000000000e+02 4.118235985387101381e-03
2.890000000000000000e+02 4.118265531534086137e-03
2.900000000000000000e+02 4.118534389601882090e-03
2.910000000000000000e+02 4.118746549075043631e-03
2.920000000000000000e+02 4.118949357185266828e-03
2.930000000000000000e+02 4.119108512918749805e-03
2.940000000000000000e+02 4.119503139195667199e-03
2.950000000000000000e+02 4.119886540129123406e-03
2.960000000000000000e+02 4.120276520802376892e-03
2.970000000000000000e+02 4.120939188074710866e-03
2.980000000000000000e+02 4.121380139397614120e-03
2.990000000000000000e+02 4.121987188596644078e-03
3.000000000000000000e+02 4.123283080485089236e-03


==> v_nmf.txt <==
1.000000000000000000e+00 2.519165988299675973e+00
2.000000000000000000e+00 2.519256927784998989e+00
3.000000000000000000e+00 2.519413812126249486e+00
4.000000000000000000e+00 2.519779365271312521e+00
5.000000000000000000e+00 2.520019134983381370e+00
6.000000000000000000e+00 2.520020001505796969e+00
7.000000000000000000e+00 2.520410485044056959e+00
8.000000000000000000e+00 2.520429699067449736e+00
9.000000000000000000e+00 2.520808189872783878e+00
1.000000000000000000e+01 2.520811218824066557e+00
1.100000000000000000e+01 2.520838492392003527e+00
1.200000000000000000e+01 2.520992166361610831e+00
1.300000000000000000e+01 2.521016153455647668e+00
1.400000000000000000e+01 2.521231358470769290e+00
1.500000000000000000e+01 2.521240633334812298e+00
1.600000000000000000e+01 2.521336191272129046e+00
1.700000000000000000e+01 2.521621421543708941e+00
1.800000000000000000e+01 2.521844989161504902e+00
1.900000000000000000e+01 2.521907355190795563e+00
2.000000000000000000e+01 2.521920470776958023e+00
2.100000000000000000e+01 2.521920947500818855e+00
2.200000000000000000e+01 2.522245616403904211e+00
2.300000000000000000e+01 2.522258754861763208e+00
2.400000000000000000e+01 2.522259459323747510e+00
2.500000000000000000e+01 2.522289935082173695e+00
2.600000000000000000e+01 2.522303973635063645e+00
2.700000000000000000e+01 2.522551771682184807e+00
2.800000000000000000e+01 2.522659425494429453e+00
2.900000000000000000e+01 2.522668764404012443e+00
3.000000000000000000e+01 2.522728291036396175e+00
3.100000000000000000e+01 2.522794097352314857e+00
3.200000000000000000e+01 2.522997670544897097e+00
3.300000000000000000e+01 2.523060414394338036e+00
3.400000000000000000e+01 2.523121636493617537e+00
3.500000000000000000e+01 2.523151173353257892e+00
3.600000000000000000e+01 2.523177690660165950e+00
3.700000000000000000e+01 2.523263227070829728e+00
3.800000000000000000e+01 2.523404123454745296e+00
3.900000000000000000e+01 2.523592579795108648e+00
4.000000000000000000e+01 2.523654807049020565e+00
4.100000000000000000e+01 2.523742360978549204e+00
4.200000000000000000e+01 2.523999266682137144e+00
4.300000000000000000e+01 2.524110959796820985e+00
4.400000000000000000e+01 2.524163953436788788e+00
4.500000000000000000e+01 2.524251440201379815e+00
4.600000000000000000e+01 2.524367462831176745e+00
4.700000000000000000e+01 2.524426488353862741e+00
4.800000000000000000e+01 2.524560007344310630e+00
4.900000000000000000e+01 2.524574334266695086e+00
5.000000000000000000e+01 2.524578749122871724e+00
5.100000000000000000e+01 2.524619924520391745e+00
5.200000000000000000e+01 2.524639069194855701e+00
5.300000000000000000e+01 2.524715539744902593e+00
5.400000000000000000e+01 2.524889278915027901e+00
5.500000000000000000e+01 2.524923996208491506e+00
5.600000000000000000e+01 2.525031305506107770e+00
5.700000000000000000e+01 2.525047664266864444e+00
5.800000000000000000e+01 2.525120996855987343e+00
5.900000000000000000e+01 2.525124596778074437e+00
6.000000000000000000e+01 2.525147052365683820e+00
6.100000000000000000e+01 2.525256616327813397e+00
6.200000000000000000e+01 2.525289108339039856e+00
6.300000000000000000e+01 2.525364094576039609e+00
6.400000000000000000e+01 2.525447171650019307e+00
6.500000000000000000e+01 2.525563117906831412e+00
6.600000000000000000e+01 2.525632804400828046e+00
6.700000000000000000e+01 2.525711842393480566e+00
6.800000000000000000e+01 2.525844225876704208e+00
6.900000000000000000e+01 2.525876423424223027e+00
7.000000000000000000e+01 2.525976609248247851e+00
7.100000000000000000e+01 2.525986321631185749e+00
7.200000000000000000e+01 2.526087695837613722e+00
7.300000000000000000e+01 2.526121532370079859e+00
7.400000000000000000e+01 2.526163048849228598e+00
7.500000000000000000e+01 2.526194553605366711e+00
7.600000000000000000e+01 2.526315342339879866e+00
7.700000000000000000e+01 2.526380100303997622e+00
7.800000000000000000e+01 2.526506363736139793e+00
7.900000000000000000e+01 2.526623389915829687e+00
8.000000000000000000e+01 2.526693384583062585e+00
8.100000000000000000e+01 2.526710601087168939e+00
8.200000000000000000e+01 2.526789245915602500e+00
8.300000000000000000e+01 2.526849129659587412e+00
8.400000000000000000e+01 2.526930574532262774e+00
8.500000000000000000e+01 2.527325744600733337e+00
8.600000000000000000e+01 2.527397659009076758e+00
8.700000000000000000e+01 2.527484792225335397e+00
8.800000000000000000e+01 2.527894198839532702e+00
8.900000000000000000e+01 2.528323811555307721e+00
9.000000000000000000e+01 2.633047546458052057e+00
9.100000000000000000e+01 2.633289340684204394e+00
9.200000000000000000e+01 2.633307608916160891e+00
9.300000000000000000e+01 2.633427737661650170e+00
9.400000000000000000e+01 2.633509571247492964e+00
9.500000000000000000e+01 2.633903373384665514e+00
9.600000000000000000e+01 2.634189370838838862e+00
9.700000000000000000e+01 2.634258861867417867e+00
9.800000000000000000e+01 2.634587889890309675e+00
9.900000000000000000e+01 2.634605188652669128e+00
1.000000000000000000e+02 2.634998055483214419e+00
1.010000000000000000e+02 2.635110714553680289e+00
1.020000000000000000e+02 2.635207959130191124e+00
1.030000000000000000e+02 2.635284642135889754e+00
1.040000000000000000e+02 2.635323747069129308e+00
1.050000000000000000e+02 2.635360931889841662e+00
1.060000000000000000e+02 2.635444109943159141e+00
1.070000000000000000e+02 2.635456821143676631e+00
1.080000000000000000e+02 2.635475435129061683e+00
1.090000000000000000e+02 2.635481573952955348e+00
1.100000000000000000e+02 2.635654122379677666e+00
1.110000000000000000e+02 2.635675969296245036e+00
1.120000000000000000e+02 2.635678758303717562e+00
1.130000000000000000e+02 2.635751835339987359e+00
1.140000000000000000e+02 2.635807132443988010e+00
1.150000000000000000e+02 2.635817702016387987e+00
1.160000000000000000e+02 2.635851255943554960e+00
1.170000000000000000e+02 2.635853748632732696e+00
1.180000000000000000e+02 2.635878155166064385e+00
1.190000000000000000e+02 2.635971743348838103e+00
1.200000000000000000e+02 2.635978592468708026e+00
1.210000000000000000e+02 2.636085598043090172e+00
1.220000000000000000e+02 2.636226823496071070e+00
1.230000000000000000e+02 2.636309014985894095e+00
1.240000000000000000e+02 2.636334495318141791e+00
1.250000000000000000e+02 2.636345540244081853e+00
1.260000000000000000e+02 2.636417048592309076e+00
1.270000000000000000e+02 2.636421709136279823e+00
1.280000000000000000e+02 2.636424839600268744e+00
1.290000000000000000e+02 2.636464908120733863e+00
1.300000000000000000e+02 2.636612163958579114e+00
1.310000000000000000e+02 2.636618128980281472e+00
1.320000000000000000e+02 2.636719056627740088e+00
1.330000000000000000e+02 2.636821054957624089e+00
1.340000000000000000e+02 2.636924321766289214e+00
1.350000000000000000e+02 2.637200889289312844e+00
1.360000000000000000e+02 2.637335108683406482e+00
1.370000000000000000e+02 2.637373622082636260e+00
1.380000000000000000e+02 2.637504899978265982e+00
1.390000000000000000e+02 2.637581872868327348e+00
1.400000000000000000e+02 2.637647684534963677e+00
1.410000000000000000e+02 2.637697085373509331e+00
1.420000000000000000e+02 2.637799055893363498e+00
1.430000000000000000e+02 2.637829816503987068e+00
1.440000000000000000e+02 2.637970163464702367e+00
1.450000000000000000e+02 2.638053764913497190e+00
1.460000000000000000e+02 2.638111477501728697e+00
1.470000000000000000e+02 2.638173809918416879e+00
1.480000000000000000e+02 2.638243342588262763e+00
1.490000000000000000e+02 2.638262611896280863e+00
1.500000000000000000e+02 2.638299812513900111e+00
1.510000000000000000e+02 2.638358567919054209e+00
1.520000000000000000e+02 2.638367703975662337e+00
1.530000000000000000e+02 2.638518314033903689e+00
1.540000000000000000e+02 2.638738680556951710e+00
1.550000000000000000e+02 2.638858557757661760e+00
1.560000000000000000e+02 2.639278898825107245e+00
1.570000000000000000e+02 2.639556762620035801e+00
1.580000000000000000e+02 2.639584317176824069e+00
1.590000000000000000e+02 2.639671941528666466e+00
1.600000000000000000e+02 2.639884687025963572e+00
1.610000000000000000e+02 2.640228837070988543e+00
1.620000000000000000e+02 2.640317828440756465e+00
1.630000000000000000e+02 2.640412805219914727e+00
1.640000000000000000e+02 2.640439877564242366e+00
1.650000000000000000e+02 2.640786434069501087e+00
1.660000000000000000e+02 2.641037548818142344e+00
1.670000000000000000e+02 2.732159347579939723e+00
1.680000000000000000e+02 2.732638636300428470e+00
1.690000000000000000e+02 2.733945123947164824e+00
1.700000000000000000e+02 2.734312865633516942e+00
1.710000000000000000e+02 2.735427027564016456e+00
1.720000000000000000e+02 2.735588487440458572e+00
1.730000000000000000e+02 2.735781562104969478e+00
1.740000000000000000e+02 2.736045858230678363e+00
1.750000000000000000e+02 2.736295910054509672e+00
1.760000000000000000e+02 2.736472150176424201e+00
1.770000000000000000e+02 2.736543286085936000e+00
1.780000000000000000e+02 2.736725799500291156e+00
1.790000000000000000e+02 2.736986202561614956e+00
1.800000000000000000e+02 2.737029973401995164e+00
1.810000000000000000e+02 2.737316324910708421e+00
1.820000000000000000e+02 2.737330316560098176e+00
1.830000000000000000e+02 2.737557101089104439e+00
1.840000000000000000e+02 2.737992057686058356e+00
1.850000000000000000e+02 2.738031953612625635e+00
1.860000000000000000e+02 2.738202888246967337e+00
1.870000000000000000e+02 2.738244543888394666e+00
1.880000000000000000e+02 2.738283087577469299e+00
1.890000000000000000e+02 2.738333343705389389e+00
1.900000000000000000e+02 2.738434375885671734e+00
1.910000000000000000e+02 2.738438322980135897e+00
1.920000000000000000e+02 2.738484094757406950e+00
1.930000000000000000e+02 2.738605597864217867e+00
1.940000000000000000e+02 2.738714697778939389e+00
1.950000000000000000e+02 2.738768585385173981e+00
1.960000000000000000e+02 2.738802870781033683e+00
1.970000000000000000e+02 2.738815464269195310e+00
1.980000000000000000e+02 2.738998839688440601e+00
1.990000000000000000e+02 2.739118200212205423e+00
2.000000000000000000e+02 2.739479386379843007e+00
2.010000000000000000e+02 2.739679087101346333e+00
2.020000000000000000e+02 2.739769790988962228e+00
2.030000000000000000e+02 2.739800994968992764e+00
2.040000000000000000e+02 2.739840577750746409e+00
2.050000000000000000e+02 2.739873158120499141e+00
2.060000000000000000e+02 2.739912634477028597e+00
2.070000000000000000e+02 2.739978028477884298e+00
2.080000000000000000e+02 2.740002388332800187e+00
2.090000000000000000e+02 2.740125243418899625e+00
2.100000000000000000e+02 2.740138399350711129e+00
2.110000000000000000e+02 2.740165796069024662e+00
2.120000000000000000e+02 2.740567274880716830e+00
2.130000000000000000e+02 2.740583534690647749e+00
2.140000000000000000e+02 2.740898921471822014e+00
2.150000000000000000e+02 2.741094675116062529e+00
2.160000000000000000e+02 2.741395402119588987e+00
2.170000000000000000e+02 2.741812769756459822e+00
2.180000000000000000e+02 2.741909680872593569e+00
2.190000000000000000e+02 2.742007525241943355e+00
2.200000000000000000e+02 2.742011806783315464e+00
2.210000000000000000e+02 2.742526563784537963e+00
2.220000000000000000e+02 2.742895622839385261e+00
2.230000000000000000e+02 2.743098727584714069e+00
2.240000000000000000e+02 2.743440533524350577e+00
2.250000000000000000e+02 2.743824288945340140e+00
2.260000000000000000e+02 2.743934666352664475e+00
2.270000000000000000e+02 2.782080800574147084e+00
2.280000000000000000e+02 2.783340192378837674e+00
2.290000000000000000e+02 2.783876505230123310e+00
2.300000000000000000e+02 2.783959560091389562e+00
2.310000000000000000e+02 2.784442551459087145e+00
2.320000000000000000e+02 2.784480874402032846e+00
2.330000000000000000e+02 2.784600138793726476e+00
2.340000000000000000e+02 2.784996140922086472e+00
2.350000000000000000e+02 2.785094850028751345e+00
2.360000000000000000e+02 2.785326276404686663e+00
2.370000000000000000e+02 2.785487175693025730e+00
2.380000000000000000e+02 2.785545745347493440e+00
2.390000000000000000e+02 2.785586419585934337e+00
2.400000000000000000e+02 2.785774483216022279e+00
2.410000000000000000e+02 2.785875609241874606e+00
2.420000000000000000e+02 2.785887629382610253e+00
2.430000000000000000e+02 2.786007766514204231e+00
2.440000000000000000e+02 2.786079923685792714e+00
2.450000000000000000e+02 2.786328375983700312e+00
2.460000000000000000e+02 2.786345593113347618e+00
2.470000000000000000e+02 2.786384634904683910e+00
2.480000000000000000e+02 2.786458076653175908e+00
2.490000000000000000e+02 2.786499494747536332e+00
2.500000000000000000e+02 2.786524816843372054e+00
2.510000000000000000e+02 2.786604737782925056e+00
2.520000000000000000e+02 2.786611082100288517e+00
2.530000000000000000e+02 2.786629584697512207e+00
2.540000000000000000e+02 2.786695354790178047e+00
2.550000000000000000e+02 2.786791308750753426e+00
2.560000000000000000e+02 2.786807095987739569e+00
2.570000000000000000e+02 2.786843908481139831e+00
2.580000000000000000e+02 2.786935819203570475e+00
2.590000000000000000e+02 2.787146043347461966e+00
2.600000000000000000e+02 2.787265201608507326e+00
2.610000000000000000e+02 2.787505071271032531e+00
2.620000000000000000e+02 2.787589667682246475e+00
2.630000000000000000e+02 2.787616882582083733e+00
2.640000000000000000e+02 2.787740226047329628e+00
2.650000000000000000e+02 2.787780002052500983e+00
2.660000000000000000e+02 2.787790875739164953e+00
2.670000000000000000e+02 2.787857911816808532e+00
2.680000000000000000e+02 2.787859276958889243e+00
2.690000000000000000e+02 2.787863130340878737e+00
2.700000000000000000e+02 2.787893161654645624e+00
2.710000000000000000e+02 2.787935667704991793e+00
2.720000000000000000e+02 2.788078992845965498e+00
2.730000000000000000e+02 2.788181573213935227e+00
2.740000000000000000e+02 2.788204141458431096e+00
2.750000000000000000e+02 2.788246101313490932e+00
2.760000000000000000e+02 2.788365995602041014e+00
2.770000000000000000e+02 2.788423638955388473e+00
2.780000000000000000e+02 2.788564447877368568e+00
2.790000000000000000e+02 2.788629615412726359e+00
2.800000000000000000e+02 2.788838465920130627e+00
2.810000000000000000e+02 2.788957478673040224e+00
2.820000000000000000e+02 2.788980194089940579e+00
2.830000000000000000e+02 2.788986909841230766e+00
2.840000000000000000e+02 2.789041434305022271e+00
2.850000000000000000e+02 2.789189480506208518e+00
2.860000000000000000e+02 2.789399041643646271e+00
2.870000000000000000e+02 2.789613997343787233e+00
2.880000000000000000e+02 2.789721336262487750e+00
2.890000000000000000e+02 2.789763689096967259e+00
2.900000000000000000e+02 2.789779676360476302e+00
2.910000000000000000e+02 2.790011223658626971e+00
2.920000000000000000e+02 2.790236066504911960e+00
2.930000000000000000e+02 2.790249571924260152e+00
2.940000000000000000e+02 2.790256345001943750e+00
2.950000000000000000e+02 2.790375828860265806e+00
2.960000000000000000e+02 2.790559153301282347e+00
2.970000000000000000e+02 2.791090411978945252e+00
2.980000000000000000e+02 2.791983542625209314e+00
2.990000000000000000e+02 2.791992513297782530e+00
3.000000000000000000e+02 2.792134660041460492e+00


==> v_nmf_1.txt <==
1.000000000000000000e+00 2.614023728485432175e-03
2.000000000000000000e+00 2.615168399228111687e-03
3.000000000000000000e+00 2.616601033382901127e-03
4.000000000000000000e+00 2.617096765358685462e-03
5.000000000000000000e+00 2.618460520052853617e-03
6.000000000000000000e+00 2.618702714614935031e-03
7.000000000000000000e+00 2.618779453762179205e-03
8.000000000000000000e+00 2.619044802843532166e-03
9.000000000000000000e+00 2.619406293251297282e-03
1.000000000000000000e+01 2.619551515215598394e-03
1.100000000000000000e+01 2.619654982316202245e-03
1.200000000000000000e+01 2.620055633930111570e-03
1.300000000000000000e+01 2.620137678963908347e-03
1.400000000000000000e+01 2.620228741589935781e-03
1.500000000000000000e+01 2.620359205269226152e-03
1.600000000000000000e+01 2.620386729940437677e-03
1.700000000000000000e+01 2.620664689033957041e-03
1.800000000000000000e+01 2.620791104231091125e-03
1.900000000000000000e+01 2.620828957712464415e-03
2.000000000000000000e+01 2.621150947141493315e-03
2.100000000000000000e+01 2.621176571016006415e-03
2.200000000000000000e+01 2.621236086305534646e-03
2.300000000000000000e+01 2.621279695641021146e-03
2.400000000000000000e+01 2.621409147391407998e-03
2.500000000000000000e+01 2.621418920369133262e-03
2.600000000000000000e+01 2.621433802482464430e-03
2.700000000000000000e+01 2.621480589454570909e-03
2.800000000000000000e+01 2.621578376575018406e-03
2.900000000000000000e+01 2.622064180836625527e-03
3.000000000000000000e+01 2.622410523447565606e-03
3.100000000000000000e+01 2.622496302760175205e-03
3.200000000000000000e+01 2.622677856253078331e-03
3.300000000000000000e+01 2.622796826958074656e-03
3.400000000000000000e+01 2.622908927960057937e-03
3.500000000000000000e+01 2.623154349697799734e-03
3.600000000000000000e+01 2.623276105910631734e-03
3.700000000000000000e+01 2.623288680153494819e-03
3.800000000000000000e+01 2.623496886693649395e-03
3.900000000000000000e+01 2.623949683935559215e-03
4.000000000000000000e+01 2.624122792699736580e-03
4.100000000000000000e+01 2.624129336144065058e-03
4.200000000000000000e+01 2.624250582602563695e-03
4.300000000000000000e+01 2.624273097205947168e-03
4.400000000000000000e+01 2.624421787745386328e-03
4.500000000000000000e+01 2.624548627196054192e-03
4.600000000000000000e+01 2.624804891525487661e-03
4.700000000000000000e+01 2.625068122517598430e-03
4.800000000000000000e+01 2.625086972832581852e-03
4.900000000000000000e+01 2.625135440616896496e-03
5.000000000000000000e+01 2.625219088949541993e-03
5.100000000000000000e+01 2.625329457715876516e-03
5.200000000000000000e+01 2.625334012677214314e-03
5.300000000000000000e+01 2.625399437948718571e-03
5.400000000000000000e+01 2.625486414930633047e-03
5.500000000000000000e+01 2.625538850698785464e-03
5.600000000000000000e+01 2.625557572972611348e-03
5.700000000000000000e+01 2.625745811859861965e-03
5.800000000000000000e+01 2.625770373206414050e-03
5.900000000000000000e+01 2.625847298881641822e-03
6.000000000000000000e+01 2.625924316837115972e-03
6.100000000000000000e+01 2.625987054753087246e-03
6.200000000000000000e+01 2.626225463345519331e-03
6.300000000000000000e+01 2.626279746529305414e-03
6.400000000000000000e+01 2.626312285858525223e-03
6.500000000000000000e+01 2.626435285707884749e-03
6.600000000000000000e+01 2.626730657314252804e-03
6.700000000000000000e+01 2.626820600236359510e-03
6.800000000000000000e+01 2.626887494363923554e-03
6.900000000000000000e+01 2.626892341290038360e-03
7.000000000000000000e+01 2.626925808063534928e-03
7.100000000000000000e+01 2.626942747774307484e-03
7.200000000000000000e+01 2.627029863778460993e-03
7.300000000000000000e+01 2.627288593717948262e-03
7.400000000000000000e+01 2.627323177384237492e-03
7.500000000000000000e+01 2.627333296106989981e-03
7.600000000000000000e+01 2.627537931001829117e-03
7.700000000000000000e+01 2.627544448894324376e-03
7.800000000000000000e+01 2.627885486059177225e-03
7.900000000000000000e+01 2.628264670456667562e-03
8.000000000000000000e+01 2.628442243590851414e-03
8.100000000000000000e+01 2.628479369382276040e-03
8.200000000000000000e+01 2.628517764211672162e-03
8.300000000000000000e+01 2.628583055322687712e-03
8.400000000000000000e+01 2.628817784981384888e-03
8.500000000000000000e+01 2.628925913271138240e-03
8.600000000000000000e+01 2.629128535914530742e-03
8.700000000000000000e+01 2.629312746313329681e-03
8.800000000000000000e+01 2.629512991773628149e-03
8.900000000000000000e+01 2.629546865438224090e-03
9.000000000000000000e+01 2.629686730261823237e-03
9.100000000000000000e+01 2.629722159227253914e-03
9.200000000000000000e+01 2.629725257854128966e-03
9.300000000000000000e+01 2.629729311232191415e-03
9.400000000000000000e+01 2.630024573196026571e-03
9.500000000000000000e+01 2.630061283141001908e-03
9.600000000000000000e+01 2.630134063887965782e-03
9.700000000000000000e+01 2.630261656397819836e-03
9.800000000000000000e+01 2.631122337190038973e-03
9.900000000000000000e+01 2.631358549573040596e-03
1.000000000000000000e+02 2.631413741755693307e-03
1.010000000000000000e+02 2.631710516691299767e-03
1.020000000000000000e+02 2.632092178868142025e-03
1.030000000000000000e+02 2.633287051301253824e-03
1.040000000000000000e+02 2.633292509768528356e-03
1.050000000000000000e+02 2.633575297453024430e-03
1.060000000000000000e+02 2.636150645826138093e-03
1.070000000000000000e+02 2.636266101319729473e-03
1.080000000000000000e+02 2.636571004932442355e-03
1.090000000000000000e+02 2.636842456680722237e-03
1.100000000000000000e+02 2.637301922919082185e-03
1.110000000000000000e+02 3.238468820411182988e-03
1.120000000000000000e+02 3.240965387555116203e-03
1.130000000000000000e+02 3.241748332268301874e-03
1.140000000000000000e+02 3.241930195584204720e-03
1.150000000000000000e+02 3.242169731648688723e-03
1.160000000000000000e+02 3.242847001093338184e-03
1.170000000000000000e+02 3.242848310892343985e-03
1.180000000000000000e+02 3.243196176707412864e-03
1.190000000000000000e+02 3.243776020192465619e-03
1.200000000000000000e+02 3.244394051186515367e-03
1.210000000000000000e+02 3.244746167086397844e-03
1.220000000000000000e+02 3.245669966557127809e-03
1.230000000000000000e+02 3.246166500034248364e-03
1.240000000000000000e+02 3.246317917141317618e-03
1.250000000000000000e+02 3.246569387781732870e-03
1.260000000000000000e+02 3.246751121093748721e-03
1.270000000000000000e+02 3.246814651518359872e-03
1.280000000000000000e+02 3.246821243929864150e-03
1.290000000000000000e+02 3.246830134574033369e-03
1.300000000000000000e+02 3.246959134618466331e-03
1.310000000000000000e+02 3.247159287970656331e-03
1.320000000000000000e+02 3.247236811449412570e-03
1.330000000000000000e+02 3.247278777199377481e-03
1.340000000000000000e+02 3.247471441911637963e-03
1.350000000000000000e+02 3.247569617653734211e-03
1.360000000000000000e+02 3.247744708221438851e-03
1.370000000000000000e+02 3.247843441434213659e-03
1.380000000000000000e+02 3.248065829414626023e-03
1.390000000000000000e+02 3.248121342431333370e-03
1.400000000000000000e+02 3.248199114182667886e-03
1.410000000000000000e+02 3.248516536324256611e-03
1.420000000000000000e+02 3.248668334672353761e-03
1.430000000000000000e+02 3.248699965369298247e-03
1.440000000000000000e+02 3.248738179435689977e-03
1.450000000000000000e+02 3.248990630758721507e-03
1.460000000000000000e+02 3.249276753513261496e-03
1.470000000000000000e+02 3.249296526243679751e-03
1.480000000000000000e+02 3.249878059078280344e-03
1.490000000000000000e+02 3.250099887090326326e-03
1.500000000000000000e+02 3.250136856222418311e-03
1.510000000000000000e+02 3.250834312046567160e-03
1.520000000000000000e+02 3.250961433058179289e-03
1.530000000000000000e+02 3.251046597426391401e-03
1.540000000000000000e+02 3.251147956688672097e-03
1.550000000000000000e+02 3.251196597748861293e-03
1.560000000000000000e+02 3.251344123095952464e-03
1.570000000000000000e+02 3.251437459662998887e-03
1.580000000000000000e+02 3.251490353197781895e-03
1.590000000000000000e+02 3.251512740420042791e-03
1.600000000000000000e+02 3.251660448707188126e-03
1.610000000000000000e+02 3.251686845032790863e-03
1.620000000000000000e+02 3.251759020577252041e-03
1.630000000000000000e+02 3.251824761385107253e-03
1.640000000000000000e+02 3.251920473442607758e-03
1.650000000000000000e+02 3.252120672041300918e-03
1.660000000000000000e+02 3.252211924999851966e-03
1.670000000000000000e+02 3.252260728859469180e-03
1.680000000000000000e+02 3.252468592177596134e-03
1.690000000000000000e+02 3.252516524051194367e-03
1.700000000000000000e+02 3.252733266535694397e-03
1.710000000000000000e+02 3.252801305369765542e-03
1.720000000000000000e+02 3.253822517524965988e-03
1.730000000000000000e+02 3.253827336683938042e-03
1.740000000000000000e+02 3.253894411008166534e-03
1.750000000000000000e+02 3.253978589705155185e-03
1.760000000000000000e+02 3.254103882784572816e-03
1.770000000000000000e+02 3.254439141105705709e-03
1.780000000000000000e+02 3.254723291954635545e-03
1.790000000000000000e+02 3.255107235089343097e-03
1.800000000000000000e+02 3.255163775634530281e-03
1.810000000000000000e+02 3.255335955032836494e-03
1.820000000000000000e+02 3.255439559097478112e-03
1.830000000000000000e+02 3.256342813762288201e-03
1.840000000000000000e+02 3.256383945714816635e-03
1.850000000000000000e+02 3.256768553946148663e-03
1.860000000000000000e+02 3.256953988630838584e-03
1.870000000000000000e+02 3.257088573603961635e-03
1.880000000000000000e+02 3.257251240961371152e-03
1.890000000000000000e+02 3.259701408533110818e-03
1.900000000000000000e+02 3.260595897203420745e-03
1.910000000000000000e+02 4.086258695350003869e-03
1.920000000000000000e+02 4.090626532094180333e-03
1.930000000000000000e+02 4.092089399442252855e-03
1.940000000000000000e+02 4.092575509741016963e-03
1.950000000000000000e+02 4.092794681256022374e-03
1.960000000000000000e+02 4.093324521841348526e-03
1.970000000000000000e+02 4.093774467565491210e-03
1.980000000000000000e+02 4.093962162442758498e-03
1.990000000000000000e+02 4.094238385007394933e-03
2.000000000000000000e+02 4.095445801250943707e-03
2.010000000000000000e+02 4.095613699578311631e-03
2.020000000000000000e+02 4.095952336466409348e-03
2.030000000000000000e+02 4.096163720228813108e-03
2.040000000000000000e+02 4.096231378155340032e-03
2.050000000000000000e+02 4.096280896897908259e-03
2.060000000000000000e+02 4.096306378605397980e-03
2.070000000000000000e+02 4.096439513607126777e-03
2.080000000000000000e+02 4.096647362492807608e-03
2.090000000000000000e+02 4.096794173745955080e-03
2.100000000000000000e+02 4.096879969493066875e-03
2.110000000000000000e+02 4.096957854346079154e-03
2.120000000000000000e+02 4.096966549881089076e-03
2.130000000000000000e+02 4.097002226017445840e-03
2.140000000000000000e+02 4.097534090843314540e-03
2.150000000000000000e+02 4.097640266492359046e-03
2.160000000000000000e+02 4.097670995979237757e-03
2.170000000000000000e+02 4.097777795214076375e-03
2.180000000000000000e+02 4.098477841310320564e-03
2.190000000000000000e+02 4.098738600961039820e-03
2.200000000000000000e+02 4.098806980626953748e-03
2.210000000000000000e+02 4.099008260051942992e-03
2.220000000000000000e+02 4.099022107143635886e-03
2.230000000000000000e+02 4.099033443518182440e-03
2.240000000000000000e+02 4.099036673311124215e-03
2.250000000000000000e+02 4.099210690160987221e-03
2.260000000000000000e+02 4.099327319191138630e-03
2.270000000000000000e+02 4.099363763366157577e-03
2.280000000000000000e+02 4.099467880003168294e-03
2.290000000000000000e+02 4.099474314020673700e-03
2.300000000000000000e+02 4.099593774899637846e-03
2.310000000000000000e+02 4.099723910175613259e-03
2.320000000000000000e+02 4.100277294300603247e-03
2.330000000000000000e+02 4.100353873789291947e-03
2.340000000000000000e+02 4.100547062213177711e-03
2.350000000000000000e+02 4.100553084670292316e-03
2.360000000000000000e+02 4.101096390669717318e-03
2.370000000000000000e+02 4.101221318403173131e-03
2.380000000000000000e+02 4.101305785656431807e-03
2.390000000000000000e+02 4.101335803136093444e-03
2.400000000000000000e+02 4.101538648121330968e-03
2.410000000000000000e+02 4.101764380319438200e-03
2.420000000000000000e+02 4.101797991471924434e-03
2.430000000000000000e+02 4.101892162388156085e-03
2.440000000000000000e+02 4.101913694090213690e-03
2.450000000000000000e+02 4.102311270676714527e-03
2.460000000000000000e+02 4.102371691606761066e-03
2.470000000000000000e+02 4.102481129681612507e-03
2.480000000000000000e+02 4.102557407389198496e-03
2.490000000000000000e+02 4.102601621292016089e-03
2.500000000000000000e+02 4.102608582914018046e-03
2.510000000000000000e+02 4.102638578774584280e-03
2.520000000000000000e+02 4.102785245549579220e-03
2.530000000000000000e+02 4.102815083797587900e-03
2.540000000000000000e+02 4.102906781206326972e-03
2.550000000000000000e+02 4.102966708824480439e-03
2.560000000000000000e+02 4.103058209783119401e-03
2.570000000000000000e+02 4.103180360848575521e-03
2.580000000000000000e+02 4.103186379550919326e-03
2.590000000000000000e+02 4.103216988910108991e-03
2.600000000000000000e+02 4.103298437473176623e-03
2.610000000000000000e+02 4.103308062257767473e-03
2.620000000000000000e+02 4.103405572149205691e-03
2.630000000000000000e+02 4.103412491489003867e-03
2.640000000000000000e+02 4.103562439484753112e-03
2.650000000000000000e+02 4.103727827673658499e-03
2.660000000000000000e+02 4.103789148711955992e-03
2.670000000000000000e+02 4.103851510158906812e-03
2.680000000000000000e+02 4.104314210830367453e-03
2.690000000000000000e+02 4.104421115083679156e-03
2.700000000000000000e+02 4.104510889720427991e-03
2.710000000000000000e+02 4.104525825193809478e-03
2.720000000000000000e+02 4.104563304888875740e-03
2.730000000000000000e+02 4.105166408826466107e-03
2.740000000000000000e+02 4.105235203178766827e-03
2.750000000000000000e+02 4.105459304564206859e-03
2.760000000000000000e+02 4.105646212071345849e-03
2.770000000000000000e+02 4.105724285115457117e-03
2.780000000000000000e+02 4.105799860512928529e-03
2.790000000000000000e+02 4.105938116421406318e-03
2.800000000000000000e+02 4.106054114251950389e-03
2.810000000000000000e+02 4.106274600057318105e-03
2.820000000000000000e+02 4.106288166798095773e-03
2.830000000000000000e+02 4.106450159211178300e-03
2.840000000000000000e+02 4.106487243084750056e-03
2.850000000000000000e+02 4.107096183217916717e-03
2.860000000000000000e+02 4.107115355233550633e-03
2.870000000000000000e+02 4.107431637870338943e-03
2.880000000000000000e+02 4.108157888961239124e-03
2.890000000000000000e+02 4.108159263103637084e-03
2.900000000000000000e+02 4.108227993181938487e-03
2.910000000000000000e+02 4.108438360287256473e-03
2.920000000000000000e+02 4.108465657834632634e-03
2.930000000000000000e+02 4.108923378157808455e-03
2.940000000000000000e+02 4.109969637981123435e-03
2.950000000000000000e+02 4.110086472837186714e-03
2.960000000000000000e+02 4.110094978732682473e-03
2.970000000000000000e+02 4.110534136472179800e-03
2.980000000000000000e+02 4.111106769228900851e-03
2.990000000000000000e+02 4.111281973622238871e-03
3.000000000000000000e+02 4.111471474056561590e-03


==> v_nmf_noise.txt <==
1.000000000000000000e+00 2.451545772716605232e+00
2.000000000000000000e+00 2.473628570936936555e+00
3.000000000000000000e+00 2.474603011320052115e+00
4.000000000000000000e+00 2.488747704420545936e+00
5.000000000000000000e+00 2.493504373681972197e+00
6.000000000000000000e+00 2.499860624588590152e+00
7.000000000000000000e+00 2.502401099627643788e+00
8.000000000000000000e+00 2.503067739579724282e+00
9.000000000000000000e+00 2.504137263172576677e+00
1.000000000000000000e+01 2.504509139288741526e+00
1.100000000000000000e+01 2.504874648891502353e+00
1.200000000000000000e+01 2.505559815278050717e+00
1.300000000000000000e+01 2.506746341620776253e+00
1.400000000000000000e+01 2.507253947623184764e+00
1.500000000000000000e+01 2.507956912593938270e+00
1.600000000000000000e+01 2.508026251365345072e+00
1.700000000000000000e+01 2.508591237923299300e+00
1.800000000000000000e+01 2.509269701964112809e+00
1.900000000000000000e+01 2.510529966438065141e+00
2.000000000000000000e+01 2.511206057598288410e+00
2.100000000000000000e+01 2.511912355282926779e+00
2.200000000000000000e+01 2.513144526496192910e+00
2.300000000000000000e+01 2.514455365025574540e+00
2.400000000000000000e+01 2.514769683685627477e+00
2.500000000000000000e+01 2.515173866716352791e+00
2.600000000000000000e+01 2.515290107648149753e+00
2.700000000000000000e+01 2.516552451662892320e+00
2.800000000000000000e+01 2.517551830476142172e+00
2.900000000000000000e+01 2.517596075318234039e+00
3.000000000000000000e+01 2.517794259935475676e+00
3.100000000000000000e+01 2.518751465175963933e+00
3.200000000000000000e+01 2.518851119397008453e+00
3.300000000000000000e+01 2.519484830721974156e+00
3.400000000000000000e+01 2.519531174658408812e+00
3.500000000000000000e+01 2.520010633790124022e+00
3.600000000000000000e+01 2.520179226080656587e+00
3.700000000000000000e+01 2.520738304877640168e+00
3.800000000000000000e+01 2.521207588606904970e+00
3.900000000000000000e+01 2.521443175757319466e+00
4.000000000000000000e+01 2.521450539667816848e+00
4.100000000000000000e+01 2.523281537661577367e+00
4.200000000000000000e+01 2.524369540862585914e+00
4.300000000000000000e+01 2.524951523188620151e+00
4.400000000000000000e+01 2.525859346206718037e+00
4.500000000000000000e+01 2.526265972493125123e+00
4.600000000000000000e+01 2.526606812726921003e+00
4.700000000000000000e+01 2.526718298730173284e+00
4.800000000000000000e+01 2.527010733898994221e+00
4.900000000000000000e+01 2.527052442120667930e+00
5.000000000000000000e+01 2.527297392278889276e+00
5.100000000000000000e+01 2.527386751830456468e+00
5.200000000000000000e+01 2.529529686664337973e+00
5.300000000000000000e+01 2.529605469080272950e+00
5.400000000000000000e+01 2.529812117790290582e+00
5.500000000000000000e+01 2.529948650191914616e+00
5.600000000000000000e+01 2.530553933798238120e+00
5.700000000000000000e+01 2.531665647624487203e+00
5.800000000000000000e+01 2.532395936811367321e+00
5.900000000000000000e+01 2.532769908544185267e+00
6.000000000000000000e+01 2.534546079674782071e+00
6.100000000000000000e+01 2.535364570165579146e+00
6.200000000000000000e+01 2.535562152514097445e+00
6.300000000000000000e+01 2.536215187628026335e+00
6.400000000000000000e+01 2.536442442671302810e+00
6.500000000000000000e+01 2.536443457764907539e+00
6.600000000000000000e+01 2.537093396377414933e+00
6.700000000000000000e+01 2.537194893146103691e+00
6.800000000000000000e+01 2.537781909941420722e+00
6.900000000000000000e+01 2.538021543180481565e+00
7.000000000000000000e+01 2.540475236854988328e+00
7.100000000000000000e+01 2.541528291847103826e+00
7.200000000000000000e+01 2.544850233898197533e+00
7.300000000000000000e+01 2.545565166838832827e+00
7.400000000000000000e+01 2.545837724287032700e+00
7.500000000000000000e+01 2.546071138779341769e+00
7.600000000000000000e+01 2.546336969992100130e+00
7.700000000000000000e+01 2.547958341132289029e+00
7.800000000000000000e+01 2.550757371853942690e+00
7.900000000000000000e+01 2.552160406962251216e+00
8.000000000000000000e+01 2.552636485164948343e+00
8.100000000000000000e+01 2.553100488584123084e+00
8.200000000000000000e+01 2.557384648129306104e+00
8.300000000000000000e+01 2.558341229905975123e+00
8.400000000000000000e+01 2.559046768292409180e+00
8.500000000000000000e+01 2.564289410612398790e+00
8.600000000000000000e+01 2.566007345582946186e+00
8.700000000000000000e+01 2.568413022903708320e+00
8.800000000000000000e+01 2.577764587064732549e+00
8.900000000000000000e+01 2.581664660819379620e+00
9.000000000000000000e+01 2.587791298502888360e+00
9.100000000000000000e+01 2.597996017486844167e+00
9.200000000000000000e+01 2.598660765157049024e+00
9.300000000000000000e+01 2.602282616722671804e+00
9.400000000000000000e+01 2.604515288484421376e+00
9.500000000000000000e+01 2.605931944067623629e+00
9.600000000000000000e+01 2.609095917763127659e+00
9.700000000000000000e+01 2.610523858868499136e+00
9.800000000000000000e+01 2.610664805002850031e+00
9.900000000000000000e+01 2.611761608267338719e+00
1.000000000000000000e+02 2.612771907467871912e+00
1.010000000000000000e+02 2.614854468901567586e+00
1.020000000000000000e+02 2.615366906162650995e+00
1.030000000000000000e+02 2.615947551907667368e+00
1.040000000000000000e+02 2.616701362837739353e+00
1.050000000000000000e+02 2.616724328219330431e+00
1.060000000000000000e+02 2.616980329310455211e+00
1.070000000000000000e+02 2.617063857945816530e+00
1.080000000000000000e+02 2.617934816262927011e+00
1.090000000000000000e+02 2.617940028893319226e+00
1.100000000000000000e+02 2.618165576198096200e+00
1.110000000000000000e+02 2.618799645188342406e+00
1.120000000000000000e+02 2.620534117898795312e+00
1.130000000000000000e+02 2.620685435318637069e+00
1.140000000000000000e+02 2.621292796114597312e+00
1.150000000000000000e+02 2.621612816327102635e+00
1.160000000000000000e+02 2.624809330297690479e+00
1.170000000000000000e+02 2.625277009124630467e+00
1.180000000000000000e+02 2.627732555124998814e+00
1.190000000000000000e+02 2.627743343472621618e+00
1.200000000000000000e+02 2.628268398954731300e+00
1.210000000000000000e+02 2.629211130585140666e+00
1.220000000000000000e+02 2.629495412226337425e+00
1.230000000000000000e+02 2.630422255358472849e+00
1.240000000000000000e+02 2.631746736459354086e+00
1.250000000000000000e+02 2.632762044791087330e+00
1.260000000000000000e+02 2.634041377418810281e+00
1.270000000000000000e+02 2.634355127843727828e+00
1.280000000000000000e+02 2.634416667190883743e+00
1.290000000000000000e+02 2.634940519605036613e+00
1.300000000000000000e+02 2.635556116290863393e+00
1.310000000000000000e+02 2.635585042181721516e+00
1.320000000000000000e+02 2.636119907595317002e+00
1.330000000000000000e+02 2.636260711199049034e+00
1.340000000000000000e+02 2.637121842465132815e+00
1.350000000000000000e+02 2.638165697289072131e+00
1.360000000000000000e+02 2.639614036607192737e+00
1.370000000000000000e+02 2.642109793895191849e+00
1.380000000000000000e+02 2.642243500302227766e+00
1.390000000000000000e+02 2.642898564514781334e+00
1.400000000000000000e+02 2.645538776133065983e+00
1.410000000000000000e+02 2.646047291397278123e+00
1.420000000000000000e+02 2.646080593507837975e+00
1.430000000000000000e+02 2.646144655643633659e+00
1.440000000000000000e+02 2.647541451514146438e+00
1.450000000000000000e+02 2.647594320521120093e+00
1.460000000000000000e+02 2.649539638681328135e+00
1.470000000000000000e+02 2.651192156006766609e+00
1.480000000000000000e+02 2.651488906755547603e+00
1.490000000000000000e+02 2.652291877175258161e+00
1.500000000000000000e+02 2.653299478179194537e+00
1.510000000000000000e+02 2.653395466792547897e+00
1.520000000000000000e+02 2.654218336216203955e+00
1.530000000000000000e+02 2.655329954859412922e+00
1.540000000000000000e+02 2.657993819202739694e+00
1.550000000000000000e+02 2.659233392323893774e+00
1.560000000000000000e+02 2.659408246146998778e+00
1.570000000000000000e+02 2.662789275468637307e+00
1.580000000000000000e+02 2.662947480130187561e+00
1.590000000000000000e+02 2.664046871757062451e+00
1.600000000000000000e+02 2.664087526346635926e+00
1.610000000000000000e+02 2.664616717113788891e+00
1.620000000000000000e+02 2.665239827198185640e+00
1.630000000000000000e+02 2.665858749195913813e+00
1.640000000000000000e+02 2.666245594011289022e+00
1.650000000000000000e+02 2.672511925731391624e+00
1.660000000000000000e+02 2.677207499911955502e+00
1.670000000000000000e+02 2.678571481884711947e+00
1.680000000000000000e+02 2.702259327553413026e+00
1.690000000000000000e+02 2.704165859561795227e+00
1.700000000000000000e+02 2.705875345399605614e+00
1.710000000000000000e+02 2.707429528617598447e+00
1.720000000000000000e+02 2.709135401714918512e+00
1.730000000000000000e+02 2.710560846754567432e+00
1.740000000000000000e+02 2.710889081144864932e+00
1.750000000000000000e+02 2.711448563806627021e+00
1.760000000000000000e+02 2.711475038046699648e+00
1.770000000000000000e+02 2.713960404105248525e+00
1.780000000000000000e+02 2.714641666805712727e+00
1.790000000000000000e+02 2.714667626814011303e+00
1.800000000000000000e+02 2.715181849310811302e+00
1.810000000000000000e+02 2.717799736307710212e+00
1.820000000000000000e+02 2.717825421074804293e+00
1.830000000000000000e+02 2.719032786807643376e+00
1.840000000000000000e+02 2.719392105513303015e+00
1.850000000000000000e+02 2.721419035484125448e+00
1.860000000000000000e+02 2.724493935143538881e+00
1.870000000000000000e+02 2.725113149266134460e+00
1.880000000000000000e+02 2.729592665709431820e+00
1.890000000000000000e+02 2.732888427487230931e+00
1.900000000000000000e+02 2.732929493621741202e+00
1.910000000000000000e+02 2.732967922763215984e+00
1.920000000000000000e+02 2.733451964769451070e+00
1.930000000000000000e+02 2.733576084563831721e+00
1.940000000000000000e+02 2.734297220946736218e+00
1.950000000000000000e+02 2.735442447067923943e+00
1.960000000000000000e+02 2.736821933456737188e+00
1.970000000000000000e+02 2.737631272613070710e+00
1.980000000000000000e+02 2.741007623246748626e+00
1.990000000000000000e+02 2.741717840873837631e+00
2.000000000000000000e+02 2.741795045774299222e+00
2.010000000000000000e+02 2.743706093416498071e+00
2.020000000000000000e+02 2.746853577221725295e+00
2.030000000000000000e+02 2.747782811806061876e+00
2.040000000000000000e+02 2.748304381526860407e+00
2.050000000000000000e+02 2.748756406765339388e+00
2.060000000000000000e+02 2.748980437340345695e+00
2.070000000000000000e+02 2.749231910520697930e+00
2.080000000000000000e+02 2.749597354111382064e+00
2.090000000000000000e+02 2.750173258958368283e+00
2.100000000000000000e+02 2.753739107404544306e+00
2.110000000000000000e+02 2.753936796658623898e+00
2.120000000000000000e+02 2.753948599203139391e+00
2.130000000000000000e+02 2.754283972791030433e+00
2.140000000000000000e+02 2.754794099970810262e+00
2.150000000000000000e+02 2.756274525801539976e+00
2.160000000000000000e+02 2.756636773457030731e+00
2.170000000000000000e+02 2.757197108417491105e+00
2.180000000000000000e+02 2.757521352937537973e+00
2.190000000000000000e+02 2.758791588751967172e+00
2.200000000000000000e+02 2.758944420877031067e+00
2.210000000000000000e+02 2.760606686797467013e+00
2.220000000000000000e+02 2.760891018646870254e+00
2.230000000000000000e+02 2.760907280872734404e+00
2.240000000000000000e+02 2.761203063543765435e+00
2.250000000000000000e+02 2.761777887908640317e+00
2.260000000000000000e+02 2.762658235899088321e+00
2.270000000000000000e+02 2.763092765345074309e+00
2.280000000000000000e+02 2.763676531488857613e+00
2.290000000000000000e+02 2.764944901570962621e+00
2.300000000000000000e+02 2.766203048509499940e+00
2.310000000000000000e+02 2.768054441966094625e+00
2.320000000000000000e+02 2.768526360859673296e+00
2.330000000000000000e+02 2.769203655964118216e+00
2.340000000000000000e+02 2.769809534698725706e+00
2.350000000000000000e+02 2.770947521966342642e+00
2.360000000000000000e+02 2.771760308460420319e+00
2.370000000000000000e+02 2.772140874558670198e+00
2.380000000000000000e+02 2.772868104059172278e+00
2.390000000000000000e+02 2.773087212247970612e+00
2.400000000000000000e+02 2.776393499126387443e+00
2.410000000000000000e+02 2.776669589231435253e+00
2.420000000000000000e+02 2.777119849703931553e+00
2.430000000000000000e+02 2.777622850629078766e+00
2.440000000000000000e+02 2.777873457280992220e+00
2.450000000000000000e+02 2.778193141341548156e+00
2.460000000000000000e+02 2.778241134070767338e+00
2.470000000000000000e+02 2.778434181596085573e+00
2.480000000000000000e+02 2.778572051342024896e+00
2.490000000000000000e+02 2.778702986283598797e+00
2.500000000000000000e+02 2.778896549904330548e+00
2.510000000000000000e+02 2.779452070195636004e+00
2.520000000000000000e+02 2.779651917283966434e+00
2.530000000000000000e+02 2.780155862661277233e+00
2.540000000000000000e+02 2.780866990502349978e+00
2.550000000000000000e+02 2.781217710831890955e+00
2.560000000000000000e+02 2.781313839862861848e+00
2.570000000000000000e+02 2.782165343417145831e+00
2.580000000000000000e+02 2.782435042525584379e+00
2.590000000000000000e+02 2.782918615583735544e+00
2.600000000000000000e+02 2.783387050677383900e+00
2.610000000000000000e+02 2.785595072608191725e+00
2.620000000000000000e+02 2.785845944574874000e+00
2.630000000000000000e+02 2.786323294704271536e+00
2.640000000000000000e+02 2.787219703199111276e+00
2.650000000000000000e+02 2.787487303119900783e+00
2.660000000000000000e+02 2.787686919458533197e+00
2.670000000000000000e+02 2.788802244924645013e+00
2.680000000000000000e+02 2.788923515319874369e+00
2.690000000000000000e+02 2.789296014542506086e+00
2.700000000000000000e+02 2.789979434414000981e+00
2.710000000000000000e+02 2.791226535217177673e+00
2.720000000000000000e+02 2.792854094639550144e+00
2.730000000000000000e+02 2.793453092939371274e+00
2.740000000000000000e+02 2.793459639103775594e+00
2.750000000000000000e+02 2.793854855462964970e+00
2.760000000000000000e+02 2.793923740465611871e+00
2.770000000000000000e+02 2.795566456581751069e+00
2.780000000000000000e+02 2.799815207900125280e+00
2.790000000000000000e+02 2.801353336369990288e+00
2.800000000000000000e+02 2.802136839151406544e+00
2.810000000000000000e+02 2.802337559306395498e+00
2.820000000000000000e+02 2.803823291061865675e+00
2.830000000000000000e+02 2.805040225010631882e+00
2.840000000000000000e+02 2.805285212695053154e+00
2.850000000000000000e+02 2.807954099594723640e+00
2.860000000000000000e+02 2.808139620118102808e+00
2.870000000000000000e+02 2.809448802376395271e+00
2.880000000000000000e+02 2.809893717851559725e+00
2.890000000000000000e+02 2.811850813181766995e+00
2.900000000000000000e+02 2.813104465703002433e+00
2.910000000000000000e+02 2.813237089640823640e+00
2.920000000000000000e+02 2.813359250191998839e+00
2.930000000000000000e+02 2.817483845187698233e+00
2.940000000000000000e+02 2.817762295502936887e+00
2.950000000000000000e+02 2.821899057354988027e+00
2.960000000000000000e+02 2.822503263359991799e+00
2.970000000000000000e+02 2.823082513591184561e+00
2.980000000000000000e+02 2.825578647420143863e+00
2.990000000000000000e+02 2.845706158324576407e+00
3.000000000000000000e+02 2.846950755077720441e+00


==> v_pg.txt <==
1.000000000000000000e+00 2.241150575606912308e-03
2.000000000000000000e+00 2.241845639096470312e-03
3.000000000000000000e+00 2.242054908943674069e-03
4.000000000000000000e+00 2.242434342639676795e-03
5.000000000000000000e+00 2.242875976499159388e-03
6.000000000000000000e+00 2.243416979131447175e-03
7.000000000000000000e+00 2.244087903055303358e-03
8.000000000000000000e+00 2.244121335710678403e-03
9.000000000000000000e+00 2.244274344994155301e-03
1.000000000000000000e+01 2.244400593823201676e-03
1.100000000000000000e+01 2.245104941482928881e-03
1.200000000000000000e+01 2.245653128402982490e-03
1.300000000000000000e+01 2.245697523826948889e-03
1.400000000000000000e+01 2.246083726420875989e-03
1.500000000000000000e+01 2.246182519686547047e-03
1.600000000000000000e+01 2.246190747785031718e-03
1.700000000000000000e+01 2.246620767260656005e-03
1.800000000000000000e+01 2.246734917512195357e-03
1.900000000000000000e+01 2.246866590264608166e-03
2.000000000000000000e+01 2.246879661602598898e-03
2.100000000000000000e+01 2.247053965056340554e-03
2.200000000000000000e+01 2.247553141122746092e-03
2.300000000000000000e+01 2.247557267767149453e-03
2.400000000000000000e+01 2.247704010156801723e-03
2.500000000000000000e+01 2.248016534759747151e-03
2.600000000000000000e+01 2.248247028566198111e-03
2.700000000000000000e+01 2.248270073897172365e-03
2.800000000000000000e+01 2.248455282454425198e-03
2.900000000000000000e+01 2.248565931319648249e-03
3.000000000000000000e+01 2.248907730391724175e-03
3.100000000000000000e+01 2.249166023182988441e-03
3.200000000000000000e+01 2.249193458301475788e-03
3.300000000000000000e+01 2.249253514788966766e-03
3.400000000000000000e+01 2.249254353799669259e-03
3.500000000000000000e+01 2.249290359434213873e-03
3.600000000000000000e+01 2.249369932818228238e-03
3.700000000000000000e+01 2.249403983883663857e-03
3.800000000000000000e+01 2.249753050628804270e-03
3.900000000000000000e+01 2.249966674814197088e-03
4.000000000000000000e+01 2.250131407393894493e-03
4.100000000000000000e+01 2.250204359471481234e-03
4.200000000000000000e+01 2.250389948866522889e-03
4.300000000000000000e+01 2.250421650126763901e-03
4.400000000000000000e+01 2.250428901148078097e-03
4.500000000000000000e+01 2.250499981477849503e-03
4.600000000000000000e+01 2.250500245810731909e-03
4.700000000000000000e+01 2.250622063915483882e-03
4.800000000000000000e+01 2.250826605245317882e-03
4.900000000000000000e+01 2.250892306168299044e-03
5.000000000000000000e+01 2.250909825272038364e-03
5.100000000000000000e+01 2.250947097435181989e-03
5.200000000000000000e+01 2.251001983151737409e-03
5.300000000000000000e+01 2.251179720751081068e-03
5.400000000000000000e+01 2.251229992335265599e-03
5.500000000000000000e+01 2.251363633539978874e-03
5.600000000000000000e+01 2.251560955387448947e-03
5.700000000000000000e+01 2.251865475301247175e-03
5.800000000000000000e+01 2.251996632164368194e-03
5.900000000000000000e+01 2.252102461532813887e-03
6.000000000000000000e+01 2.252179953482119634e-03
6.100000000000000000e+01 2.252318315222458060e-03
6.200000000000000000e+01 2.252354934066557422e-03
6.300000000000000000e+01 2.252390335015228614e-03
6.400000000000000000e+01 2.252417137190382800e-03
6.500000000000000000e+01 2.252491855409356758e-03
6.600000000000000000e+01 2.252920523264597286e-03
6.700000000000000000e+01 2.253136930031470874e-03
6.800000000000000000e+01 2.253235353834971005e-03
6.900000000000000000e+01 2.253424355536460914e-03
7.000000000000000000e+01 2.253466591199043689e-03
7.100000000000000000e+01 2.253737026650482183e-03
7.200000000000000000e+01 2.254001015703063250e-03
7.300000000000000000e+01 2.254247783502577509e-03
7.400000000000000000e+01 2.254322055234525297e-03
7.500000000000000000e+01 2.254830417934725658e-03
7.600000000000000000e+01 2.255087897996151634e-03
7.700000000000000000e+01 2.255365755477603713e-03
7.800000000000000000e+01 2.255526790386774144e-03
7.900000000000000000e+01 2.255752509081373602e-03
8.000000000000000000e+01 2.255977972853054781e-03
8.100000000000000000e+01 2.256203660414606710e-03
8.200000000000000000e+01 2.256437293042643562e-03
8.300000000000000000e+01 2.256638101896470041e-03
8.400000000000000000e+01 2.257074266319277368e-03
8.500000000000000000e+01 2.257165542129481277e-03
8.600000000000000000e+01 2.257204391914092827e-03
8.700000000000000000e+01 2.257243137895503966e-03
8.800000000000000000e+01 2.257845764573306654e-03
8.900000000000000000e+01 2.258323525916365159e-03
9.000000000000000000e+01 2.258634939379584785e-03
9.100000000000000000e+01 2.259339948047651200e-03
9.200000000000000000e+01 2.260184641077318552e-03
9.300000000000000000e+01 2.260386770693231968e-03
9.400000000000000000e+01 2.263755293285991954e-03
9.500000000000000000e+01 3.596039334416867989e-03
9.600000000000000000e+01 3.600085643407178061e-03
9.700000000000000000e+01 3.600341671696635770e-03
9.800000000000000000e+01 3.601678380541229255e-03
9.900000000000000000e+01 3.601932146894429743e-03
1.000000000000000000e+02 3.602187616683791022e-03
1.010000000000000000e+02 3.602476588690208415e-03
1.020000000000000000e+02 3.602935784373849978e-03
1.030000000000000000e+02 3.603227628060032880e-03
1.040000000000000000e+02 3.603408318107678004e-03
1.050000000000000000e+02 3.603833418749377050e-03
1.060000000000000000e+02 3.603838234646349059e-03
1.070000000000000000e+02 3.603858303437249434e-03
1.080000000000000000e+02 3.603974437232285773e-03
1.090000000000000000e+02 3.604011533728518259e-03
1.100000000000000000e+02 3.604390156974204753e-03
1.110000000000000000e+02 3.604572433862482297e-03
1.120000000000000000e+02 3.604884590217192000e-03
1.130000000000000000e+02 3.604898839994290748e-03
1.140000000000000000e+02 3.604998562067182610e-03
1.150000000000000000e+02 3.605097587049702502e-03
1.160000000000000000e+02 3.605199809894063176e-03
1.170000000000000000e+02 3.605228896850285261e-03
1.180000000000000000e+02 3.605380542922483923e-03
1.190000000000000000e+02 3.605461708778367070e-03
1.200000000000000000e+02 3.605463312965880799e-03
1.210000000000000000e+02 3.605517758378295849e-03
1.220000000000000000e+02 3.605777408819092408e-03
1.230000000000000000e+02 3.605888250972288760e-03
1.240000000000000000e+02 3.605945124010687293e-03
1.250000000000000000e+02 3.606027485558229839e-03
1.260000000000000000e+02 3.606112945944357859e-03
1.270000000000000000e+02 3.606157688372545189e-03
1.280000000000000000e+02 3.606214159338600421e-03
1.290000000000000000e+02 3.606216563001268631e-03
1.300000000000000000e+02 3.606914685481416548e-03
1.310000000000000000e+02 3.606915656853269727e-03
1.320000000000000000e+02 3.606945783640292703e-03
1.330000000000000000e+02 3.607073521450863962e-03
1.340000000000000000e+02 3.607245404744344620e-03
1.350000000000000000e+02 3.607370283696409181e-03
1.360000000000000000e+02 3.607535854072614970e-03
1.370000000000000000e+02 3.607640387330738729e-03
1.380000000000000000e+02 3.607662414349689737e-03
1.390000000000000000e+02 3.607860741963582647e-03
1.400000000000000000e+02 3.607881762424798924e-03
1.410000000000000000e+02 3.607943299072326540e-03
1.420000000000000000e+02 3.608040584905284655e-03
1.430000000000000000e+02 3.608428899188385105e-03
1.440000000000000000e+02 3.608461083647901413e-03
1.450000000000000000e+02 3.608562651560353468e-03
1.460000000000000000e+02 3.609004841968376821e-03
1.470000000000000000e+02 3.609005881062722545e-03
1.480000000000000000e+02 3.609195767426258764e-03
1.490000000000000000e+02 3.609257655643691512e-03
1.500000000000000000e+02 3.609367012654593997e-03
1.510000000000000000e+02 3.609496080013305675e-03
1.520000000000000000e+02 3.609599740867138265e-03
1.530000000000000000e+02 3.609876367455708800e-03
1.540000000000000000e+02 3.609918283699276465e-03
1.550000000000000000e+02 3.610015707994262881e-03
1.560000000000000000e+02 3.610019213897980826e-03
1.570000000000000000e+02 3.610184688850601783e-03
1.580000000000000000e+02 3.610494530756467538e-03
1.590000000000000000e+02 3.610711028278631128e-03
1.600000000000000000e+02 3.610738436432416303e-03
1.610000000000000000e+02 3.610756082254936057e-03
1.620000000000000000e+02 3.610942573225904909e-03
1.630000000000000000e+02 3.611221734550995946e-03
1.640000000000000000e+02 3.611275672986045959e-03
1.650000000000000000e+02 3.611428545742524816e-03
1.660000000000000000e+02 3.611566057693805110e-03
1.670000000000000000e+02 3.611976030105863364e-03
1.680000000000000000e+02 3.612041659662256540e-03
1.690000000000000000e+02 3.612496551550587517e-03
1.700000000000000000e+02 3.612718320653280843e-03
1.710000000000000000e+02 3.612860516791757248e-03
1.720000000000000000e+02 3.612872663421747704e-03
1.730000000000000000e+02 3.612917090776284271e-03
1.740000000000000000e+02 3.613131270054930136e-03
1.750000000000000000e+02 3.613645228659480638e-03
1.760000000000000000e+02 3.614060078254151091e-03
1.770000000000000000e+02 3.614156176363614564e-03
1.780000000000000000e+02 3.614162530168043338e-03
1.790000000000000000e+02 3.615043058758106963e-03
1.800000000000000000e+02 3.615048887742871014e-03
1.810000000000000000e+02 3.615091769928464698e-03
1.820000000000000000e+02 3.615107795879487530e-03
1.830000000000000000e+02 3.615206768500973077e-03
1.840000000000000000e+02 3.615766201554685127e-03
1.850000000000000000e+02 3.615788976289377888e-03
1.860000000000000000e+02 3.615932252640160181e-03
1.870000000000000000e+02 3.616463870223911910e-03
1.880000000000000000e+02 3.617109471415827244e-03
1.890000000000000000e+02 3.618951989443942602e-03
1.900000000000000000e+02 3.620268654863491829e-03
1.910000000000000000e+02 3.621093626322399468e-03
1.920000000000000000e+02 3.621591499980190022e-03
1.930000000000000000e+02 4.012199680656131431e-03
1.940000000000000000e+02 4.014341726583615585e-03
1.950000000000000000e+02 4.015181222218309337e-03
1.960000000000000000e+02 4.017144612363602804e-03
1.970000000000000000e+02 4.017556410695901151e-03
1.980000000000000000e+02 4.017981844815024690e-03
1.990000000000000000e+02 4.018337748854718984e-03
2.000000000000000000e+02 4.018500231848465276e-03
2.010000000000000000e+02 4.019729788166000878e-03
2.020000000000000000e+02 4.020516718765848943e-03
2.030000000000000000e+02 4.020592813954938956e-03
2.040000000000000000e+02 4.020620644026456220e-03
2.050000000000000000e+02 4.021179962488552993e-03
2.060000000000000000e+02 4.021346055851227584e-03
2.070000000000000000e+02 4.021361791098306861e-03
2.080000000000000000e+02 4.021475156350962608e-03
2.090000000000000000e+02 4.021682688189019174e-03
2.100000000000000000e+02 4.021720367358196276e-03
2.110000000000000000e+02 4.021810543813194791e-03
2.120000000000000000e+02 4.021833630015678347e-03
2.130000000000000000e+02 4.021939641479198302e-03
2.140000000000000000e+02 4.022014970371175745e-03
2.150000000000000000e+02 4.022147060155699221e-03
2.160000000000000000e+02 4.022177535517036141e-03
2.170000000000000000e+02 4.022240096744686758e-03
2.180000000000000000e+02 4.022449661135112792e-03
2.190000000000000000e+02 4.022554431553254303e-03
2.200000000000000000e+02 4.022572992228821108e-03
2.210000000000000000e+02 4.022586244993369212e-03
2.220000000000000000e+02 4.022812749414779107e-03
2.230000000000000000e+02 4.022844950146991713e-03
2.240000000000000000e+02 4.022873015458991452e-03
2.250000000000000000e+02 4.023112933078492638e-03
2.260000000000000000e+02 4.023221703932828262e-03
2.270000000000000000e+02 4.023301017243041157e-03
2.280000000000000000e+02 4.023313858870861300e-03
2.290000000000000000e+02 4.023557880564397962e-03
2.300000000000000000e+02 4.023669234003619116e-03
2.310000000000000000e+02 4.023761815869462966e-03
2.320000000000000000e+02 4.023803139781245881e-03
2.330000000000000000e+02 4.024017621423453019e-03
2.340000000000000000e+02 4.024064731214539378e-03
2.350000000000000000e+02 4.024178423310338822e-03
2.360000000000000000e+02 4.024476021709546408e-03
2.370000000000000000e+02 4.024477643740165603e-03
2.380000000000000000e+02 4.024626180154196146e-03
2.390000000000000000e+02 4.024633006188682929e-03
2.400000000000000000e+02 4.025004491267121162e-03
2.410000000000000000e+02 4.025009757625469704e-03
2.420000000000000000e+02 4.025104931483777966e-03
2.430000000000000000e+02 4.025227510195186591e-03
2.440000000000000000e+02 4.025300388863469955e-03
2.450000000000000000e+02 4.025369269756857472e-03
2.460000000000000000e+02 4.025494298183154504e-03
2.470000000000000000e+02 4.025564317977536367e-03
2.480000000000000000e+02 4.025743871939341939e-03
2.490000000000000000e+02 4.025758509452363049e-03
2.500000000000000000e+02 4.025820273885768498e-03
2.510000000000000000e+02 4.025883896800975560e-03
2.520000000000000000e+02 4.025977184791004575e-03
2.530000000000000000e+02 4.026026955721100607e-03
2.540000000000000000e+02 4.026332649265371155e-03
2.550000000000000000e+02 4.026429768373467055e-03
2.560000000000000000e+02 4.026488515422098173e-03
2.570000000000000000e+02 4.026521596782065525e-03
2.580000000000000000e+02 4.026614550596335426e-03
2.590000000000000000e+02 4.026652552866664264e-03
2.600000000000000000e+02 4.026705289053488825e-03
2.610000000000000000e+02 4.026852241391774660e-03
2.620000000000000000e+02 4.026951071777957677e-03
2.630000000000000000e+02 4.027075555024931149e-03
2.640000000000000000e+02 4.027107138682697526e-03
2.650000000000000000e+02 4.027226836347451433e-03
2.660000000000000000e+02 4.027235963798215385e-03
2.670000000000000000e+02 4.027264078283341632e-03
2.680000000000000000e+02 4.027340803039102142e-03
2.690000000000000000e+02 4.027601953409493292e-03
2.700000000000000000e+02 4.027634697465603923e-03
2.710000000000000000e+02 4.027801949260739582e-03
2.720000000000000000e+02 4.027829834491096148e-03
2.730000000000000000e+02 4.027897819195087534e-03
2.740000000000000000e+02 4.028074101296907038e-03
2.750000000000000000e+02 4.028537573603065657e-03
2.760000000000000000e+02 4.028737845732145023e-03
2.770000000000000000e+02 4.028817570662367696e-03
2.780000000000000000e+02 4.029219689672253885e-03
2.790000000000000000e+02 4.029291373949130291e-03
2.800000000000000000e+02 4.029299903694999116e-03
2.810000000000000000e+02 4.029315921688370918e-03
2.820000000000000000e+02 4.029363326803253945e-03
2.830000000000000000e+02 4.029388292493944930e-03
2.840000000000000000e+02 4.029505112509059427e-03
2.850000000000000000e+02 4.029556107876811760e-03
2.860000000000000000e+02 4.029751924575141094e-03
2.870000000000000000e+02 4.030271253245030182e-03
2.880000000000000000e+02 4.030366659112989518e-03
2.890000000000000000e+02 4.030544995925759016e-03
2.900000000000000000e+02 4.030672477271509541e-03
2.910000000000000000e+02 4.030900559778993579e-03
2.920000000000000000e+02 4.031070708165693933e-03
2.930000000000000000e+02 4.031231762325815024e-03
2.940000000000000000e+02 4.031495933068793627e-03
2.950000000000000000e+02 4.031707161903724627e-03
2.960000000000000000e+02 4.032237194625582291e-03
2.970000000000000000e+02 4.033648772090335163e-03
2.980000000000000000e+02 4.033789434951373827e-03
2.990000000000000000e+02 4.036139248943196138e-03
3.000000000000000000e+02 4.037990175640188140e-03


==> v_sink.txt <==
1.000000000000000000e+00 2.659836070999176214e-03
2.000000000000000000e+00 2.659958214409379601e-03
3.000000000000000000e+00 2.661206953046316073e-03
4.000000000000000000e+00 2.661273390180221923e-03
5.000000000000000000e+00 2.661283470422539429e-03
6.000000000000000000e+00 2.661337614815433971e-03
7.000000000000000000e+00 2.661484842573252040e-03
8.000000000000000000e+00 2.661969465649388980e-03
9.000000000000000000e+00 2.662245445268342746e-03
1.000000000000000000e+01 2.662307857752841019e-03
1.100000000000000000e+01 2.662403242796159298e-03
1.200000000000000000e+01 2.662640955632792489e-03
1.300000000000000000e+01 2.662753568972993628e-03
1.400000000000000000e+01 2.662960155965541503e-03
1.500000000000000000e+01 2.663425157631010322e-03
1.600000000000000000e+01 2.663611072140188111e-03
1.700000000000000000e+01 2.663798295854277916e-03
1.800000000000000000e+01 2.663863275870441329e-03
1.900000000000000000e+01 2.663919869754136603e-03
2.000000000000000000e+01 2.664093876500175581e-03
2.100000000000000000e+01 2.664168872866265556e-03
2.200000000000000000e+01 2.664295527413360065e-03
2.300000000000000000e+01 2.664394975696446431e-03
2.400000000000000000e+01 2.664807863972113843e-03
2.500000000000000000e+01 2.664844697839693997e-03
2.600000000000000000e+01 2.664935532706805103e-03
2.700000000000000000e+01 2.665048654466502416e-03
2.800000000000000000e+01 2.665135590733417811e-03
2.900000000000000000e+01 2.665174512647718735e-03
3.000000000000000000e+01 2.665356084772616246e-03
3.100000000000000000e+01 2.665485142207865699e-03
3.200000000000000000e+01 2.665601097299661899e-03
3.300000000000000000e+01 2.665622693407316245e-03
3.400000000000000000e+01 2.665639162882261527e-03
3.500000000000000000e+01 2.665743854752540380e-03
3.600000000000000000e+01 2.665817711502666693e-03
3.700000000000000000e+01 2.665839951628676176e-03
3.800000000000000000e+01 2.665841670167854328e-03
3.900000000000000000e+01 2.665847830172587626e-03
4.000000000000000000e+01 2.666107409563123459e-03
4.100000000000000000e+01 2.666131152834109053e-03
4.200000000000000000e+01 2.666162022710382318e-03
4.300000000000000000e+01 2.666273800641154757e-03
4.400000000000000000e+01 2.666402548776401066e-03
4.500000000000000000e+01 2.666413729838601736e-03
4.600000000000000000e+01 2.666417584563378091e-03
4.700000000000000000e+01 2.666460233570709052e-03
4.800000000000000000e+01 2.666466736615243343e-03
4.900000000000000000e+01 2.666484965985239930e-03
5.000000000000000000e+01 2.666516163277040177e-03
5.100000000000000000e+01 2.666621211573853151e-03
5.200000000000000000e+01 2.666964475730166165e-03
5.300000000000000000e+01 2.667077682979993210e-03
5.400000000000000000e+01 2.667124569011725208e-03
5.500000000000000000e+01 2.667149694400007282e-03
5.600000000000000000e+01 2.667185723891320019e-03
5.700000000000000000e+01 2.667196374788352847e-03
5.800000000000000000e+01 2.667272984623643081e-03
5.900000000000000000e+01 2.667417178310673570e-03
6.000000000000000000e+01 2.667622291920604145e-03
6.100000000000000000e+01 2.667697222310598439e-03
6.200000000000000000e+01 2.667744129089504816e-03
6.300000000000000000e+01 2.667968933375450442e-03
6.400000000000000000e+01 2.667995992996157351e-03
6.500000000000000000e+01 2.668162183788408935e-03
6.600000000000000000e+01 2.668333912658271603e-03
6.700000000000000000e+01 2.668468697166882612e-03
6.800000000000000000e+01 2.668603923400118816e-03
6.900000000000000000e+01 2.668668434998255207e-03
7.000000000000000000e+01 2.668736921950236752e-03
7.100000000000000000e+01 2.668767601997144683e-03
7.200000000000000000e+01 2.668910467188404315e-03
7.300000000000000000e+01 2.668988034040880968e-03
7.400000000000000000e+01 2.669051118347542679e-03
7.500000000000000000e+01 2.669118096896490235e-03
7.600000000000000000e+01 2.669120591978066479e-03
7.700000000000000000e+01 2.669237281115954818e-03
7.800000000000000000e+01 2.669261756389844885e-03
7.900000000000000000e+01 2.669371502162082559e-03
8.000000000000000000e+01 2.669394882862104017e-03
8.100000000000000000e+01 2.669567053624348311e-03
8.200000000000000000e+01 2.669716270197178363e-03
8.300000000000000000e+01 2.669975662038893971e-03
8.400000000000000000e+01 2.669982554944988831e-03
8.500000000000000000e+01 2.670335325697975343e-03
8.600000000000000000e+01 2.670432735666529358e-03
8.700000000000000000e+01 2.670494808244644643e-03
8.800000000000000000e+01 2.670646897334063002e-03
8.900000000000000000e+01 2.670713295319942452e-03
9.000000000000000000e+01 2.670787209079755233e-03
9.100000000000000000e+01 2.670978943485995561e-03
9.200000000000000000e+01 2.670993458395222800e-03
9.300000000000000000e+01 2.671312384761277865e-03
9.400000000000000000e+01 2.671330693788666680e-03
9.500000000000000000e+01 2.671415645132548412e-03
9.600000000000000000e+01 2.671461454086203075e-03
9.700000000000000000e+01 2.671693870290604064e-03
9.800000000000000000e+01 2.671928914141611430e-03
9.900000000000000000e+01 2.671973703347826391e-03
1.000000000000000000e+02 2.672053731149669209e-03
1.010000000000000000e+02 2.672924504300389342e-03
1.020000000000000000e+02 2.673041315417979194e-03
1.030000000000000000e+02 2.673112206913039277e-03
1.040000000000000000e+02 2.673513520832974163e-03
1.050000000000000000e+02 2.673639975830548968e-03
1.060000000000000000e+02 2.674028667312346175e-03
1.070000000000000000e+02 2.674729271731393285e-03
1.080000000000000000e+02 2.674792508923839757e-03
1.090000000000000000e+02 2.675614013206250967e-03
1.100000000000000000e+02 2.679064853239404142e-03
1.110000000000000000e+02 2.871049714291660192e-03
1.120000000000000000e+02 2.872037456134502592e-03
1.130000000000000000e+02 2.873100377047249285e-03
1.140000000000000000e+02 2.874600039053252978e-03
1.150000000000000000e+02 2.874839602172604442e-03
1.160000000000000000e+02 2.874865123069040521e-03
1.170000000000000000e+02 2.874869544217013417e-03
1.180000000000000000e+02 2.875352849300646160e-03
1.190000000000000000e+02 2.875579460404868379e-03
1.200000000000000000e+02 2.875728743310975843e-03
1.210000000000000000e+02 2.875932009689886795e-03
1.220000000000000000e+02 2.876494477286096769e-03
1.230000000000000000e+02 2.876638861283858841e-03
1.240000000000000000e+02 2.876640707188162817e-03
1.250000000000000000e+02 2.876703149472286964e-03
1.260000000000000000e+02 2.876758187725668003e-03
1.270000000000000000e+02 2.877065109071854244e-03
1.280000000000000000e+02 2.877073683501918215e-03
1.290000000000000000e+02 2.877075553279686160e-03
1.300000000000000000e+02 2.877394182196257779e-03
1.310000000000000000e+02 2.877545977177558504e-03
1.320000000000000000e+02 2.877690103833712050e-03
1.330000000000000000e+02 2.877819636135486945e-03
1.340000000000000000e+02 2.878063996477316609e-03
1.350000000000000000e+02 2.878305025064585663e-03
1.360000000000000000e+02 2.878354443931766850e-03
1.370000000000000000e+02 2.878356189285724131e-03
1.380000000000000000e+02 2.878391967314102191e-03
1.390000000000000000e+02 2.878542684175383441e-03
1.400000000000000000e+02 2.878741009899508062e-03
1.410000000000000000e+02 2.879255214755915143e-03
1.420000000000000000e+02 2.879397927330950430e-03
1.430000000000000000e+02 2.879455096495742768e-03
1.440000000000000000e+02 2.879494555895595852e-03
1.450000000000000000e+02 2.879693975866444954e-03
1.460000000000000000e+02 2.880008997686798935e-03
1.470000000000000000e+02 2.880101745487967727e-03
1.480000000000000000e+02 2.880153314633789388e-03
1.490000000000000000e+02 2.880564714941962791e-03
1.500000000000000000e+02 2.880632184124327488e-03
1.510000000000000000e+02 2.880668537496243985e-03
1.520000000000000000e+02 2.880677038938435266e-03
1.530000000000000000e+02 2.880693390951508288e-03
1.540000000000000000e+02 2.881104934544884838e-03
1.550000000000000000e+02 2.881431173009749592e-03
1.560000000000000000e+02 2.881438464395462678e-03
1.570000000000000000e+02 2.881580233878988130e-03
1.580000000000000000e+02 2.881793152066575159e-03
1.590000000000000000e+02 2.882023229570797318e-03
1.600000000000000000e+02 2.882065795119012359e-03
1.610000000000000000e+02 2.882227761847366235e-03
1.620000000000000000e+02 2.882268493747579177e-03
1.630000000000000000e+02 2.882311756682219301e-03
1.640000000000000000e+02 2.882333133211256639e-03
1.650000000000000000e+02 2.882385210049040122e-03
1.660000000000000000e+02 2.882609255237412755e-03
1.670000000000000000e+02 2.882758739824419197e-03
1.680000000000000000e+02 2.882808658076687486e-03
1.690000000000000000e+02 2.882830234749181753e-03
1.700000000000000000e+02 2.882834620026646696e-03
1.710000000000000000e+02 2.883265475842738349e-03
1.720000000000000000e+02 2.883307255755672600e-03
1.730000000000000000e+02 2.883690887995648752e-03
1.740000000000000000e+02 2.883865298937800942e-03
1.750000000000000000e+02 2.883916896000343188e-03
1.760000000000000000e+02 2.884095429173664637e-03
1.770000000000000000e+02 2.884356067552699358e-03
1.780000000000000000e+02 2.884436451827409459e-03
1.790000000000000000e+02 2.884843183968332971e-03
1.800000000000000000e+02 2.884982555382570139e-03
1.810000000000000000e+02 2.885120501621798485e-03
1.820000000000000000e+02 2.885264393375268788e-03
1.830000000000000000e+02 2.885366679884883521e-03
1.840000000000000000e+02 2.885456840689217244e-03
1.850000000000000000e+02 2.885627254683702497e-03
1.860000000000000000e+02 2.886019337635526826e-03
1.870000000000000000e+02 2.886203162450420249e-03
1.880000000000000000e+02 2.887395909019519879e-03
1.890000000000000000e+02 2.887775101353092996e-03
1.900000000000000000e+02 2.889036997694442895e-03
1.910000000000000000e+02 4.306504721797029325e-03
1.920000000000000000e+02 4.306909400923397170e-03
1.930000000000000000e+02 4.307836268013378635e-03
1.940000000000000000e+02 4.308377339084012991e-03
1.950000000000000000e+02 4.309766125162744349e-03
1.960000000000000000e+02 4.312333619196483808e-03
1.970000000000000000e+02 4.313322779619405134e-03
1.980000000000000000e+02 4.313885190039511847e-03
1.990000000000000000e+02 4.314153633553673324e-03
2.000000000000000000e+02 4.315576416746982197e-03
2.010000000000000000e+02 4.315932861806013460e-03
2.020000000000000000e+02 4.316819912971419336e-03
2.030000000000000000e+02 4.317206933752507254e-03
2.040000000000000000e+02 4.317230297542840219e-03
2.050000000000000000e+02 4.318312568746019396e-03
2.060000000000000000e+02 4.318365642601292714e-03
2.070000000000000000e+02 4.318725837794488986e-03
2.080000000000000000e+02 4.318893741710908701e-03
2.090000000000000000e+02 4.319913306759353040e-03
2.100000000000000000e+02 4.319972275856513895e-03
2.110000000000000000e+02 4.320383624340748061e-03
2.120000000000000000e+02 4.320651144968817338e-03
2.130000000000000000e+02 4.320958586647456051e-03
2.140000000000000000e+02 4.321000770721802539e-03
2.150000000000000000e+02 4.321128298821599011e-03
2.160000000000000000e+02 4.321455395369966888e-03
2.170000000000000000e+02 4.321683792098916614e-03
2.180000000000000000e+02 4.322476105499363161e-03
2.190000000000000000e+02 4.322617347952205195e-03
2.200000000000000000e+02 4.322774559504979387e-03
2.210000000000000000e+02 4.323744083308335949e-03
2.220000000000000000e+02 4.323816413413743634e-03
2.230000000000000000e+02 4.323887910989584332e-03
2.240000000000000000e+02 4.324404855656843565e-03
2.250000000000000000e+02 4.324454438217321950e-03
2.260000000000000000e+02 4.324720844425113814e-03
2.270000000000000000e+02 4.325037372558398520e-03
2.280000000000000000e+02 4.325632187178089262e-03
2.290000000000000000e+02 4.325836977809862163e-03
2.300000000000000000e+02 4.325872346504734331e-03
2.310000000000000000e+02 4.326065143426964348e-03
2.320000000000000000e+02 4.326181049678619848e-03
2.330000000000000000e+02 4.326195460146637500e-03
2.340000000000000000e+02 4.326548255604960314e-03
2.350000000000000000e+02 4.326833675338149533e-03
2.360000000000000000e+02 4.326926214993749402e-03
2.370000000000000000e+02 4.327261910532622172e-03
2.380000000000000000e+02 4.327398976781067150e-03
2.390000000000000000e+02 4.327851915830955090e-03
2.400000000000000000e+02 4.328187371981639768e-03
2.410000000000000000e+02 4.328404880381598457e-03
2.420000000000000000e+02 4.328407335936214004e-03
2.430000000000000000e+02 4.328713256528028512e-03
2.440000000000000000e+02 4.328862200797737973e-03
2.450000000000000000e+02 4.328981586886785672e-03
2.460000000000000000e+02 4.329062455826792818e-03
2.470000000000000000e+02 4.329126316965492896e-03
2.480000000000000000e+02 4.329304463652149625e-03
2.490000000000000000e+02 4.329439949111723272e-03
2.500000000000000000e+02 4.329579398030835788e-03
2.510000000000000000e+02 4.329658182513974538e-03
2.520000000000000000e+02 4.329826488924607558e-03
2.530000000000000000e+02 4.329919149917925078e-03
2.540000000000000000e+02 4.330472924600274956e-03
2.550000000000000000e+02 4.330599250387855495e-03
2.560000000000000000e+02 4.331050202991295131e-03
2.570000000000000000e+02 4.331171736147532668e-03
2.580000000000000000e+02 4.331497647171391255e-03
2.590000000000000000e+02 4.331570930405807818e-03
2.600000000000000000e+02 4.331600145498545190e-03
2.610000000000000000e+02 4.332096913711563566e-03
2.620000000000000000e+02 4.332457247825659795e-03
2.630000000000000000e+02 4.332664928637521007e-03
2.640000000000000000e+02 4.332798336697178503e-03
2.650000000000000000e+02 4.332912445822201600e-03
2.660000000000000000e+02 4.332921039684598484e-03
2.670000000000000000e+02 4.333145023908945188e-03
2.680000000000000000e+02 4.333661822335335180e-03
2.690000000000000000e+02 4.333868703316673399e-03
2.700000000000000000e+02 4.334145720845650716e-03
2.710000000000000000e+02 4.334234160479233378e-03
2.720000000000000000e+02 4.334547626229479089e-03
2.730000000000000000e+02 4.334977321738695856e-03
2.740000000000000000e+02 4.335036742820459234e-03
2.750000000000000000e+02 4.335408922989572589e-03
2.760000000000000000e+02 4.336232062287748504e-03
2.770000000000000000e+02 4.336538310147834523e-03
2.780000000000000000e+02 4.336900247036885175e-03
2.790000000000000000e+02 4.337265446454531201e-03
2.800000000000000000e+02 4.337422273272779037e-03
2.810000000000000000e+02 4.337553011863249167e-03
2.820000000000000000e+02 4.338479123102901257e-03
2.830000000000000000e+02 4.338622383656781135e-03
2.840000000000000000e+02 4.338784002730371528e-03
2.850000000000000000e+02 4.338928070863458906e-03
2.860000000000000000e+02 4.339359737069277238e-03
2.870000000000000000e+02 4.339889510770376067e-03
2.880000000000000000e+02 4.340015982650945008e-03
2.890000000000000000e+02 4.340462842686305944e-03
2.900000000000000000e+02 4.340486010106903332e-03
2.910000000000000000e+02 4.341615474989424586e-03
2.920000000000000000e+02 4.341791661470952024e-03
2.930000000000000000e+02 4.342183473010361242e-03
2.940000000000000000e+02 4.342652940451421396e-03
2.950000000000000000e+02 4.344276602523704754e-03
2.960000000000000000e+02 4.344299942202561882e-03
2.970000000000000000e+02 4.344504066527817010e-03
2.980000000000000000e+02 4.345124571027261622e-03
2.990000000000000000e+02 4.345248866246649404e-03
3.000000000000000000e+02 4.350675046543595395e-03

